Estimates of the Surface Magnetic Field Strength of Radio Pulsars

We investigate the geometry of the magnetic field of rotation-powered pulsars. A new method for calculating an angle ($\beta$) between the spin and magnetic dipole axes of a neutron star (NS) in the ejector stage is considered within the frame of the magnetic dipole energy loss mechanism. We estimate the surface magnetic field strength ($B_{\rm ns}$) for a population of known neutron stars in the radio pulsar (ejector) stage. The evaluated $B_{\rm ns}(\beta)$ may differ by an order of magnitude from the values without considering the angle $\beta$. It is shown that $B_{\rm ns}(\beta)$ lies in the range $10^{8}$--$10^{14}\,\text{G}$ for a known population of short and middle periodic radio pulsars.

==> catalog_table_1.dat <==
Title: Estimates of the Surface Magnetic Field Strength of Radio Pulsars
Authors: Vitaliy Kim, Adel Umirbayeva and Yerlan Aimuratov
Table: Sample of radio pulsars with estimated $\beta$ and $B_{\rm ns}(\beta)$.
================================================================================
Byte-by-byte Description of file: catalog_table_1.dat
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
 1- 4  I4     ---    #       [1/1468] Number of object
 6-16  A11    ---    NAME    Pulsar name
18-27  A10    ---    RA      Right ascension (J2000) (hh:mm:ss.s)
29-39  A11    ---    DEC     Declination (J2000) (+dd:mm:ss)
41-44  F4.2   s      P0      Barycentric period of the pulsar
46-53  A8     ---    P1      Time derivative of barcycentric period
55-60  A6     ms     W10     Width of pulse at 10%
62-66  F5.2   deg    BETA    Angle between the axis of the magnetic dipole and the axis of rotation of the object
68-75  A8     G      BEXP    Experimental calculation of the surface magnetic flux density
--------------------------------------------------------------------------------
Notes:
--------------------------------------------------------------------------------
   1 J0006+1834  00:06:04.8 +18:34:59   0.69 2.1e-15  195.0   1.29 5.43e+13
   2 B0011+47    00:14:17.7 +47:46:33.4 1.24 5.64e-16 142.5   2.11 2.3e+13 
   3 J0026+6320  00:26:50.5 +63:20:00.8 0.32 1.51e-16 48.0    3.22 3.94e+12
   4 B0031-07    00:34:08.8 -07:21:53.4 0.94 4.08e-16 120.0   2.20 1.64e+13
   5 J0038-2501  00:38:10.2 -25:01:30.7 0.26 7.6e-19  15.0    9.01 9.3e+10 
   6 B0037+56    00:40:32.3 +57:16:24.8 1.12 2.88e-15 24.4   11.53 9.86e+12
   7 J0045-7319  00:45:35.1 -73:19:03.0 0.93 4.46e-15 220.0   1.27 9.28e+13
   8 B0045+33    00:48:33.9 +34:12:08.0 1.22 2.35e-15 31.5    9.30 1.59e+13
   9 J0051+0423  00:51:30.1 +04:22:49   0.35 7e-18    34.0    4.70 6.15e+11
  10 J0054+6946  00:54:59.1 +69:46:16.8 0.83 7.19e-16 31.0    7.81 5.76e+12
  11 B0053+47    00:56:25.5 +47:56:10.5 0.47 3.33e-15 31.3    5.85 1.25e+13
  12 J0058+4950  00:58:09.9 +49:50:26.0 1.00 8.04e-16 50.0    5.30 9.8e+12 
  13 J0100+8023  01:00:16.0 +80:23:41.7 1.49 3.54e-16 67.0    4.84 8.72e+12
  14 B0059+65    01:02:32.9 +65:37:13.4 1.68 5.95e-15 110.4   3.12 5.87e+13
  15 J0107+1322  01:07:39.9 +13:22:31.7 1.20 6.87e-16 35.7    8.13 6.49e+12
  16 J0108-1431  01:08:08.3 -14:31:50.1 0.81 7.7e-17  61.0    3.93 3.68e+12
  17 B0105+65    01:08:22.5 +66:08:34.4 1.28 1.31e-14 54.9    5.47 4.35e+13
  18 B0105+68    01:08:29.5 +69:05:52.6 1.07 4.81e-17 65.0    4.23 3.11e+12
  19 J0113-7220  01:13:11.0 -72:20:32.2 0.33 4.86e-15 12.0   12.69 5.8e+12 
  20 B0114+58    01:17:38.6 +59:14:38.3 0.10 5.85e-15 8.3    10.30 4.36e+12
  21 J0122+1416  01:22:01.3 +14:16:17   1.39 3.8e-15  44.0    7.10 1.88e+13
  22 J0133-6957  01:33:32.4 -69:57:29.6 0.46 1.2e-16  18.0   10.06 1.37e+12
  23 J0134-2937  01:34:18.6 -29:37:17.0 0.14 7.84e-17 7.1    13.96 4.35e+11
  24 J0137+1654  01:37:23.8 +16:54:42.1 0.41 1.22e-17 62.0    2.85 1.45e+12
  25 J0137+6349  01:37:13.3 +63:49:34.3 0.72 9.6e-16  58.0    3.90 1.23e+13
  26 J0139+5621  01:39:38.5 +56:21:36.8 1.78 7.91e-14 63.0    5.60 1.23e+14
  27 B0136+57    01:39:19.7 +58:14:31.8 0.27 1.07e-14 9.6    14.54 6.88e+12
  28 B0138+59    01:41:39.9 +60:09:32.3 1.22 3.91e-16 104.2   2.84 1.41e+13
  29 B0144+59    01:47:44.6 +59:22:03.2 0.20 2.57e-16 10.1   11.71 1.12e+12
  30 B0148-06    01:51:22.7 -06:35:02.9 1.46 4.43e-16 149.0   2.18 2.14e+13
  31 B0149-16    01:52:10.8 -16:37:53.6 0.83 1.3e-15  24.0   10.11 6.8e+12 
  32 B0153+39    01:56:55.2 +39:49:29   1.81 1.52e-16 160.0   2.25 1.35e+13
  33 J0201+7005  02:01:41.3 +70:05:18.1 1.35 5.51e-15 49.0    6.29 2.52e+13
  34 B0203-40    02:06:01.2 -40:28:03.6 0.63 1.2e-15  19.0   11.12 4.56e+12
  35 J0210+5845  02:10:55.4 +58:45:04   1.77 1.34e-13 76.0    4.64 1.93e+14
  36 J0211-8159  02:11:59.0 -81:59:36.2 1.08 2.9e-16  129.0   2.18 1.49e+13
  37 J0212+5222  02:12:52.1 +52:22:49.5 0.38 6.6e-15  20.0    8.16 1.12e+13
  38 J0214+5222  02:14:55.2 +52:22:40.9 0.02 2.99e-19 3.1    13.84 1.15e+10
  39 J0215+6218  02:15:56.6 +62:18:33.3 0.55 6.62e-16 105.0   1.98 1.77e+13
  40 J0218+4232  02:18:06.3 +42:32:17.3 0.00 7.74e-20 1.46   19.06 1.31e+9 
  41 B0226+70    02:31:13.9 +70:26:33.8 1.47 3.11e-15 45.9    7.00 1.77e+13
  42 J0248+6021  02:48:18.6 +60:21:34.7 0.22 5.51e-14 14.0    8.88 2.27e+13
  43 B0254-53    02:55:56.2 -53:04:21.2 0.45 3.13e-17 10.0   17.97 3.88e+11
  44 J0302+2252  03:02:31.9 +22:52:12.1 1.21 8.25e-17 59.0    4.94 3.71e+12
  45 B0301+19    03:04:33.1 +19:32:51.4 1.39 1.3e-15  61.0    5.12 1.52e+13
  46 J0324+5239  03:24:55.4 +52:39:31.3 0.34 3.81e-16 81.0    2.08 9.96e+12
  47 J0325+6744  03:25:05.1 +67:44:59.3 1.36 1.55e-15 27.0   11.51 7.38e+12
  48 J0329+1654  03:29:08.5 +16:54:02   0.89 2.15e-16 37.0    6.78 3.76e+12
  49 B0329+54    03:32:59.4 +54:34:43.3 0.71 2.05e-15 31.4    7.15 9.84e+12
  50 B0331+45    03:35:16.6 +45:55:53.4 0.27 7.35e-18 10.2   13.59 1.92e+11
  51 J0335+6623  03:35:57.0 +66:23:23.6 1.76 4.81e-15 52.0    6.77 2.5e+13 
  52 B0339+53    03:43:12.9 +53:12:53.4 1.93 1.34e-14 77.1    4.78 6.18e+13
  53 J0344-0901  03:44:37.4 -09:01:02.6 1.23 3.47e-15 24.5   12.03 1.15e+13
  54 J0348+0432  03:48:43.6 +04:32:11.4 0.04 2.41e-19 5.6     9.69 1.85e+10
  55 B0353+52    03:57:44.8 +52:36:57.4 0.20 4.77e-16 26.0    4.64 3.83e+12
  56 J0358+4155  03:58:03.1 +41:55:19.0 0.23 1.46e-16 16.0    7.94 1.33e+12
  57 B0355+54    03:58:53.7 +54:13:13.7 0.16 4.39e-15 10.8    9.79 4.93e+12
  58 J0358+6627  03:58:37.9 +66:27:46.5 0.09 1.09e-17 4.4    18.54 1.49e+11
  59 B0403-76    04:01:51.7 -76:08:12.9 0.55 1.54e-15 27.0    7.27 7.33e+12
  60 J0402+4825  04:02:40.6 +48:25:57.5 0.51 2.75e-16 87.04   2.28 9.55e+12
  61 B0402+61    04:06:30.0 +61:38:41.4 0.59 5.57e-15 32.4    6.33 1.67e+13
  62 J0407+1607  04:07:54.9 +16:07:16.4 0.03 7.9e-20  6.6     7.18 1.15e+10
  63 B0410+69    04:15:55.6 +69:54:09.8 0.39 7.66e-17 12.1   13.79 7.34e+11
  64 J0418-4154  04:18:03.7 -41:54:14.4 0.76 1.32e-15 27.0    8.56 6.8e+12 
  65 J0421+3255  04:21:33.2 +32:55:50   0.90 6e-17    634.0   1.09 1.23e+13
  66 J0426+4933  04:26:06.8 +49:33:38.4 0.92 3.93e-14 28.0    9.11 3.85e+13
  67 J0437-4715  04:37:15.8 -47:15:09.1 0.01 5.73e-20 1.02   21.17 1.61e+9 
  68 J0448-2749  04:48:41.5 -27:49:46.7 0.45 1.48e-16 21.0    8.50 1.77e+12
  69 B0447-12    04:50:08.7 -12:48:07.1 0.44 1.03e-16 36.0    4.91 2.51e+12
  70 B0450-18    04:52:34.1 -17:59:23.3 0.55 5.75e-15 37.0    5.33 1.93e+13
  71 J0454+4529  04:54:59.3 +45:29:46.7 1.39 4.89e-15 48.3    6.47 2.34e+13
  72 B0450+55    04:54:07.7 +55:43:41.4 0.34 2.37e-15 29.1    5.37 9.72e+12
  73 B0456-69    04:55:47.5 -69:51:34.3 0.32 1.02e-14 9.4    16.13 6.58e+12
  74 J0458-0505  04:58:37.1 -05:05:05.1 1.88 5.3e-16  40.0    9.10 6.39e+12
  75 J0459-0210  04:59:51.9 -02:10:06.6 1.13 1.4e-15  43.0    6.57 1.11e+13
  76 B0458+46    05:02:04.5 +46:54:06.0 0.64 5.58e-15 36.6    5.81 1.89e+13
  77 J0509+3801  05:09:31.7 +38:01:18.0 0.08 7.93e-18 12.0    6.35 2.25e+11
  78 J0514-4408  05:14:52.1 -44:08:37.3 0.32 2.04e-15 30.6    4.96 9.45e+12
  79 J0517+2212  05:17:17.1 +22:12:51.9 0.22 1.16e-17 38.0    3.44 8.56e+11
  80 J0518+5416  05:18:53.1 +54:16:50.0 0.34 1.68e-15 20.0    7.77 5.66e+12
  81 J0519-6932  05:19:46.9 -69:32:23.4 0.26 6.97e-16 10.0   13.71 1.83e+12
  82 J0520-2553  05:20:36.1 -25:53:12.2 0.24 3.01e-17 13.0   10.08 4.93e+11
  83 B0523+11    05:25:56.4 +11:15:19.0 0.35 7.36e-17 17.0    9.32 1.89e+12
  84 J0529-0715  05:29:08.9 -07:15:26.4 0.69 5.75e-16 26.3    8.38 4.37e+12
  85 B0529-66    05:29:50.9 -66:52:39.9 0.98 1.55e-14 41.0    6.39 3.53e+13
  86 J0533+0402  05:33:25.8 +04:01:59.7 0.96 1.6e-16  24.0   10.87 2.11e+12
  87 B0531+21    05:34:31.9 +22:00:52.0 0.03 4.21e-13 4.7    10.67 2.49e+13
  88 B0538-75    05:36:30.8 -75:43:54.8 1.25 5.78e-16 95.0    3.13 1.57e+13
  89 J0538+2817  05:38:25.0 +28:17:09.1 0.14 3.67e-15 13.9    7.32 5.76e+12
  90 J0540+3207  05:40:37.1 +32:07:37.3 0.52 4.48e-16 17.0   11.34 2.49e+12
  91 B0540-69    05:40:11.2 -69:19:54.1 0.05 4.79e-13 22.47   3.75 7.62e+13
  92 J0540-7125  05:40:30.8 -71:25:31.4 1.29 8.2e-16  70.0    4.30 1.39e+13
  93 B0540+23    05:43:09.6 +23:29:05   0.25 1.54e-14 16.0    8.27 1.37e+13
  94 J0557-2948  05:57:32.9 -29:48:16.8 0.04 7.3e-20  2.5    22.78 4.67e+9 
  95 B0559-05    06:01:58.9 -05:27:50.8 0.40 1.3e-15  24.0    6.98 5.97e+12
  96 J0609+2130  06:09:58.8 +21:30:02.8 0.06 2.35e-19 7.4     8.70 2.42e+10
  97 J0610-2100  06:10:13.5 -21:00:27.8 0.00 1.23e-20 0.81   22.36 5.8e+8  
  98 J0611+1436  06:11:18.6 +14:36:52   0.27 4e-15    33.0    4.27 1.41e+13
  99 B0609+37    06:12:48.6 +37:21:37.3 0.30 5.95e-17 17.7    8.22 9.43e+11
 100 J0612+37216 06:12:44.1 +37:21:40   0.44 1.5e-16  26.0    6.82 2.2e+12 
 101 J0613-0200  06:13:43.9 -02:00:47.2 0.00 9.59e-21 0.92   18.85 5.37e+8 
 102 J0613+3731  06:13:12.1 +37:31:38.3 0.62 3.24e-15 28.0    7.47 1.1e+13 
 103 B0611+22    06:14:17.0 +22:29:56.8 0.33 5.94e-14 13.0   11.87 2.19e+13
 104 J0614-3329  06:14:10.3 -33:29:54.1 0.00 1.75e-20 0.63   26.03 5.41e+8 
 105 J0621+0336  06:21:11.2 +03:36:45.5 0.27 7.24e-18 5.5    25.82 1.27e+11
 106 J0621+1002  06:21:22.1 +10:02:38.7 0.03 4.73e-20 10.16   5.47 1.24e+10
 107 B0621-04    06:24:20.0 -04:24:50.4 1.04 8.3e-16  63.0    4.30 1.25e+13
 108 J0627+0649  06:27:53.6 +06:49:54.1 0.35 1.7e-15  17.0    9.22 4.85e+12
 109 J0627+0706  06:27:44.1 +07:06:33.0 0.48 2.98e-14 9.3    20.00 1.11e+13
 110 B0626+24    06:29:05.7 +24:15:41.5 0.48 2e-15    23.0    7.98 7.12e+12
 111 J0630-0046  06:30:26.9 -00:46:05.8 0.68 3.75e-15 29.0    7.56 1.23e+13
 112 B0628-28    06:30:49.4 -28:34:42.7 1.24 7.12e-15 122.0   2.45 7.36e+13
 113 J0631+1036  06:31:27.5 +10:37:02.5 0.29 1.05e-13 20.0    7.16 4.46e+13
 114 J0636-4549  06:36:33.7 -45:49:32.6 1.98 3.17e-15 37.0   10.11 1.45e+13
 115 J0636+5128  06:36:04.8 +51:28:59.9 0.00 3.45e-21 0.29   59.95 1.16e+8 
 116 J0645+5158  06:45:59.0 +51:58:14.9 0.01 4.92e-21 0.6    46.73 2.9e+8  
 117 J0646+0905  06:46:31.0 +09:05:49.6 0.90 7.36e-16 42.0    6.01 7.88e+12
 118 J0647+0913  06:47:15.6 +09:13:59.5 1.23 6.42e-15 31.0    9.52 1.72e+13
 119 J0652-0142  06:52:11.1 -01:42:30.3 0.92 1.52e-16 24.0   10.65 2.52e+12
 120 B0643+80    06:53:15.0 +80:52:00.2 1.21 3.8e-15  41.9    6.98 1.79e+13
 121 J0656-2228  06:56:30.2 -22:28:25.5 1.22 2.67e-17 29.0   10.14 1.4e+12 
 122 J0656-5449  06:56:48.9 -54:49:14.9 0.18 3.19e-17 10.2   11.21 3.98e+11
 123 B0656+14    06:59:48.1 +14:14:19.4 0.38 5.49e-14 32.0    5.18 5.15e+13
 124 B0655+64    07:00:37.8 +64:18:11.2 0.20 6.85e-19 10.0   11.81 5.72e+10
 125 J0709+0458  07:09:08.3 +04:58:51.4 0.03 3.8e-19  4.0    12.63 1.67e+10
 126 J0709-5923  07:09:32.5 -59:23:55.6 0.49 1.26e-16 9.5    19.76 7.4e+11 
 127 J0711+0931  07:11:36.1 +09:31:25   1.21 4e-16    42.0    6.96 5.82e+12
 128 J0711-6830  07:11:54.1 -68:30:47.3 0.01 1.49e-20 2.57   11.32 1.47e+9 
 129 J0719-2545  07:19:07.3 -25:45:00.2 0.97 7.28e-15 28.0    9.36 1.66e+13
 130 J0721-2038  07:21:42.9 -20:38:07.0 0.02 4.4e-20  3.0    11.76 4.11e+9 
 131 J0725-1635  07:25:00.4 -16:35:45.8 0.42 9.26e-17 10.0   17.48 6.68e+11
 132 J0729-1448  07:29:16.4 -14:48:36.8 0.25 1.13e-13 18.0    7.44 4.17e+13
 133 B0727-18    07:29:32.3 -18:36:42.2 0.51 1.9e-14  25.0    7.60 2.38e+13
 134 J0733-2345  07:33:24.6 -23:45:56.2 1.80 5.7e-15  58.0    6.12 3.35e+13
 135 J0737-2202  07:37:44.0 -22:02:05.3 0.32 5.47e-15 28.0    5.41 1.42e+13
 136 J0737-3039A 07:37:51.2 -30:39:40.7 0.02 1.76e-18 15.1    6.35 5.78e+10
 137 B0736-40    07:38:32.2 -40:42:39.4 0.37 1.38e-15 39.0    4.22 9.88e+12
 138 J0740+6620  07:40:45.7 +66:20:33.5 0.00 1.22e-20 0.85   19.72 5.63e+8 
 139 B0740-28    07:42:49.0 -28:22:43.7 0.17 1.68e-14 7.2    15.20 6.46e+12
 140 B0743-53    07:45:04.4 -53:53:09.5 0.21 2.19e-15 30.0    4.22 9.44e+12
 141 J0747+6646  07:47:39.6 +66:46:56.7 0.41 6.78e-16 21.0    8.09 3.78e+12
 142 J0749-4247  07:49:49.6 -42:47:42.1 1.10 9.77e-16 27.0   10.30 5.85e+12
 143 B0751+32    07:54:40.6 +32:31:56.2 1.44 1.08e-15 99.7    3.21 2.26e+13
 144 B0756-15    07:58:29.0 -15:28:08.7 0.68 1.62e-15 11.0   20.25 3.73e+12
 145 J0803-0942  08:03:26.8 -09:42:50.8 0.57 1.16e-15 15.8   12.75 3.73e+12
 146 J0807-5421  08:07:47.1 -54:21:26.4 0.53 3.78e-16 17.0   11.36 2.29e+12
 147 J0808-3937  08:08:11.6 -39:37:52.9 0.87 4.01e-16 30.0    8.24 4.16e+12
 148 B0808-47    08:09:43.8 -47:53:54.7 0.55 3.08e-15 25.0    7.86 9.6e+12 
 149 J0812-3905  08:12:14.8 -39:05:48.9 0.48 4.49e-17 47.0    3.97 2.15e+12
 150 B0809+74    08:14:59.5 +74:29:05.7 1.29 1.68e-16 89.5    3.38 7.99e+12
 151 J0815+0939  08:15:08.7 +09:39:50.7 0.65 1.39e-16 183.0   1.33 1.31e+13
 152 J0815+4611  08:15:59.4 +46:11:53.2 0.43 3.9e-18  21.0    8.35 2.87e+11
 153 J0818-3049  08:18:49.3 -30:49:31   0.76 5.8e-16  84.0    2.80 1.38e+13
 154 B0818-13    08:20:26.3 -13:50:55.8 1.24 2.11e-15 34.0    8.68 1.83e+13
 155 J0820-3826  08:20:59.9 -38:26:42.9 0.12 2.44e-15 13.0    7.33 4.38e+12
 156 J0820-3921  08:20:49.1 -39:21:55.7 1.07 1.22e-14 106.0   2.62 8.5e+13 
 157 B0818-41    08:20:15.4 -41:14:35.2 0.55 1.98e-17 175.0   1.33 4.54e+12
 158 J0821-4221  08:21:44.6 -42:21:25.4 0.40 3.48e-15 23.0    7.29 9.37e+12
 159 B0820+02    08:23:09.7 +01:59:12.4 0.86 1.05e-16 33.0    7.48 2.34e+12
 160 B0823+26    08:26:51.5 +26:37:21.2 0.53 1.71e-15 12.4   15.72 3.56e+12
 161 B0826-34    08:28:16.6 -34:17:07   1.85 9.96e-16 913.0   0.61 1.29e+14
 162 J0831-4406  08:31:32.4 -44:06:11.9 0.31 1.28e-15 16.0    9.29 3.96e+12
 163 J0835-3707  08:35:03.0 -37:07:51.5 0.54 9.78e-15 11.0   17.97 7.55e+12
 164 B0833-45    08:35:20.6 -45:10:34.8 0.09 1.25e-13 3.8    21.32 9.3e+12 
 165 J0836-4233  08:36:05.8 -42:33:24.9 0.74 1.32e-15 25.91   8.81 6.52e+12
 166 B0834+06    08:37:05.6 +06:10:14.5 1.27 6.8e-15  34.0    8.81 1.94e+13
 167 B0835-41    08:37:21.1 -41:35:14.5 0.75 3.54e-15 18.0   12.84 7.43e+12
 168 J0838-2621  08:38:18.8 -26:21:29.5 0.31 3.9e-17  36.0    4.17 1.53e+12
 169 B0839-53    08:40:33.7 -53:32:35.9 0.72 1.64e-15 32.0    7.04 8.97e+12
 170 B0840-48    08:42:05.4 -48:51:20.6 0.64 9.56e-15 13.0   16.54 8.82e+12
 171 J0843-5022  08:43:09.8 -50:22:43.1 0.21 1.72e-16 11.0   11.09 9.97e+11
 172 B0844-35    08:46:06.0 -35:33:41.2 1.12 1.6e-15  75.0    3.75 2.68e+13
 173 J0849-6322  08:49:42.5 -63:22:35.0 0.37 7.91e-16 24.0    6.74 4.65e+12
 174 B0841+80    08:49:01.5 +80:28:59.1 1.60 4.46e-16 93.0    3.62 1.36e+13
 175 B0853-33    08:55:38.4 -33:31:39.3 1.27 6.32e-15 29.0   10.31 1.6e+13 
 176 J0855-4658  08:55:19.5 -46:58:22.6 0.58 1.36e-14 24.0    8.40 1.94e+13
 177 B0855-61    08:56:59.2 -61:37:52.7 0.96 1.68e-15 38.0    6.85 1.79e+13
 178 J0857-4424  08:57:55.8 -44:24:10.6 0.33 2.09e-14 18.0    8.46 1.8e+13 
 179 J0900-3144  09:00:43.9 -31:44:30.8 0.01 4.89e-20 3.5     9.46 4.54e+9 
 180 J0901-4624  09:01:40.1 -46:24:48.5 0.44 8.75e-14 35.0    5.07 7.12e+13
 181 B0901-63    09:02:32.4 -63:25:12.0 0.66 1.07e-16 28.0    7.71 2.53e+12
 182 B0903-42    09:04:59.0 -42:46:13.4 0.97 1.88e-15 31.0    8.41 9.32e+12
 183 B0904-74    09:04:10.4 -74:59:41.7 0.55 4.61e-16 30.0    6.57 4.45e+12
 184 J0905-4536  09:05:23.9 -45:36:53.0 0.99 1.49e-16 190.0   1.47 1.51e+13
 185 J0905-5127  09:05:51.9 -51:27:54.0 0.35 2.49e-14 11.0   14.30 1.2e+13 
 186 J0905-6019  09:05:15.2 -60:19:22.0 0.34 5.22e-16 13.0   11.97 2.58e+12
 187 B0905-51    09:07:15.9 -51:57:59.3 0.25 1.83e-15 23.0    5.87 6.74e+12
 188 B0906-17    09:08:38.1 -17:39:37.6 0.40 6.69e-16 22.0    7.67 3.93e+12
 189 B0906-49    09:08:35.4 -49:13:05.0 0.11 1.51e-14 4.4    20.07 3.74e+12
 190 B0909-71    09:09:35.8 -72:12:08.9 1.36 3.27e-16 84.0    3.70 1.48e+13
 191 J0912-3851  09:12:42.7 -38:51:03   1.53 3.59e-15 45.0    7.28 1.87e+13
 192 J0919-6040  09:19:27.8 -60:40:50.4 1.22 1e-17    44.0    6.65 9.64e+11
 193 B0917+63    09:21:14.1 +62:54:13.9 1.57 3.61e-15 49.4    6.72 2.58e+13
 194 B0919+06    09:22:14.0 +06:38:23.3 0.43 1.37e-14 14.0   12.50 1.14e+13
 195 J0922-4949  09:22:14.9 -49:49:12.0 0.95 9.76e-14 26.0    9.96 5.63e+13
 196 B0922-52    09:24:08.7 -53:02:42.6 0.75 3.53e-14 23.0    9.98 3.0e+13 
 197 B0923-58    09:24:30.8 -58:14:05.1 0.74 4.92e-15 82.0    2.83 3.91e+13
 198 J0930-2301  09:30:02.8 -23:01:45   1.81 3.36e-15 60.0    5.94 2.41e+13
 199 J0931-1902  09:31:19.1 -19:02:55.0 0.00 3.63e-21 1.4    15.17 5.18e+8 
 200 J0932-3217  09:32:39.1 -32:17:14.2 1.93 2.5e-16  41.0    8.99 4.5e+12 
 201 J0934-4154  09:34:58.2 -41:54:19.5 0.57 2.69e-16 27.0    7.43 3.64e+12
 202 B0932-52    09:34:28.2 -52:49:27.3 1.44 4.65e-15 42.0    7.59 1.99e+13
 203 J0940-5428  09:40:58.2 -54:28:40.6 0.09 3.29e-14 10.0    8.01 1.23e+13
 204 J0941-5244  09:41:41.1 -52:44:04.4 0.66 1.14e-15 24.0    8.98 5.61e+12
 205 B0940-55    09:42:14.8 -55:52:55.1 0.66 2.27e-14 46.0    4.72 4.77e+13
 206 B0941-56    09:42:54.4 -56:57:43.2 0.81 3.96e-14 13.0   18.59 1.8e+13 
 207 B0940+16    09:43:30.1 +16:31:37   1.09 9.11e-17 144.0   1.97 9.27e+12
 208 B0942-13    09:44:28.9 -13:54:41.6 0.57 4.53e-17 11.0   18.45 5.14e+11
 209 J0945-4833  09:45:38.2 -48:33:14.5 0.33 4.83e-15 11.0   13.99 5.3e+12 
 210 B0943+10    09:46:07.6 +09:51:55   1.10 3.49e-15 70.9    3.93 2.89e+13
 211 J0947+2740  09:47:21.2 +27:40:43.5 0.85 4.3e-16  49.0    5.00 7.17e+12
 212 J0949-6902  09:49:20.5 -69:02:41.6 0.64 6.37e-16 15.0   14.24 2.63e+12
 213 B0950-38    09:52:17.2 -38:39:10.2 1.37 5.8e-16  70.0    4.44 1.17e+13
 214 B0950+08    09:53:09.3 +07:55:35.7 0.25 2.3e-16  21.0    6.41 2.19e+12
 215 J0954-5430  09:54:06.0 -54:30:52.8 0.47 4.39e-14 18.0   10.16 2.61e+13
 216 B0953-52    09:55:29.4 -53:04:16.6 0.86 3.53e-15 30.0    8.22 1.24e+13
 217 J0957-5432  09:57:56.0 -54:32:03.9 0.20 1.95e-15 6.4    18.99 1.96e+12
 218 B0957-47    09:59:26.2 -48:09:47.4 0.67 8.47e-17 120.0   1.90 7.27e+12
 219 J1000-5149  10:00:28.1 -51:49:58.1 0.26 9.59e-16 8.7    15.57 1.87e+12
 220 B0959-54    10:01:37.8 -55:07:07.8 1.44 5.16e-14 27.0   11.81 4.26e+13
 221 J1001-5559  10:01:08.6 -55:59:00.2 1.66 8.6e-16  55.0    6.21 1.12e+13
 222 J1002-5919  10:02:20.5 -59:19:37.2 0.71 1.04e-16 69.1    3.28 4.82e+12
 223 B1001-47    10:03:21.5 -47:47:01.1 0.31 2.07e-15 17.0    8.68 5.34e+12
 224 J1006-6311  10:06:36.6 -63:11:41.2 0.84 5.73e-16 26.0    9.34 4.31e+12
 225 J1012+5307  10:12:33.4 +53:07:02.2 0.01 1.71e-20 1.7    13.59 1.29e+9 
 226 B1011-58    10:12:48.4 -58:57:48.5 0.82 1.78e-14 22.0   10.95 2.36e+13
 227 J1013-5934  10:13:31.8 -59:34:26.6 0.44 5.56e-16 36.0    4.94 5.83e+12
 228 J1015-5719  10:15:37.9 -57:19:12.8 0.14 5.74e-14 63.0    2.25 7.32e+13
 229 B1014-53    10:16:31.1 -53:45:14.2 0.77 1.93e-15 16.0   14.65 4.88e+12
 230 J1017+3011  10:17:36.2 +30:11:46.1 0.45 5.7e-16  38.8    4.64 6.36e+12
 231 B1015-56    10:17:12.8 -56:21:30.5 0.50 3.14e-15 13.0   14.58 5.53e+12
 232 B1016-16    10:18:40.3 -16:42:10.1 1.80 1.74e-15 49.0    7.27 1.42e+13
 233 J1020-5921  10:20:14.0 -59:21:34   1.24 4.05e-14 34.0    8.69 4.75e+13
 234 J1020-6026  10:20:11.4 -60:26:06.3 0.14 6.74e-15 26.0    4.03 1.4e+13 
 235 J1022+1001  10:22:57.9 +10:01:52.6 0.02 4.33e-20 1.96   17.98 2.77e+9 
 236 J1024-0719  10:24:38.6 -07:19:19.5 0.01 1.86e-20 1.51   14.68 1.24e+9 
 237 B1030-58    10:32:04.8 -59:11:54.8 0.46 1.8e-15  17.0   10.67 5.0e+12 
 238 J1034-3224  10:34:19.5 -32:24:26.0 1.15 2.3e-16  306.0   1.04 2.86e+13
 239 J1035-6345  10:35:03.0 -63:45:18.4 0.58 3.5e-16  13.0   15.67 1.69e+12
 240 J1036-4926  10:36:13.1 -49:26:21.2 0.51 1.65e-15 17.0   11.19 4.79e+12
 241 J1036-6559  10:36:20.0 -65:59:09.2 0.53 1.36e-15 16.0   12.16 4.91e+12
 242 J1038+0032  10:38:26.9 +00:32:43.6 0.03 6.7e-20  5.6     8.56 9.45e+9 
 243 B1036-58    10:38:19.7 -58:31:27.1 0.66 1.25e-15 21.0   10.30 5.15e+12
 244 B1039-19    10:41:36.1 -19:42:13.6 1.39 9.45e-16 62.0    5.04 1.32e+13
 245 B1039-55    10:42:00.4 -55:21:05.7 1.17 6.72e-15 38.0    7.55 2.16e+13
 246 J1043-6116  10:43:55.2 -61:16:50.7 0.29 1.04e-14 12.0   11.94 8.47e+12
 247 J1045-4509  10:45:50.1 -45:09:54.1 0.01 1.77e-20 1.45   17.01 1.26e+9 
 248 J1046+0304  10:46:43.2 +03:04:06.9 0.33 1.24e-16 14.0   10.87 1.79e+12
 249 B1044-57    10:46:18.8 -58:13:52.0 0.37 1.15e-15 14.0   11.57 3.29e+12
 250 J1047-3032  10:47:00.8 -30:32:18.0 0.33 6.1e-17  43.0    3.63 2.27e+12
 251 J1047-6709  10:47:28.2 -67:09:51.0 0.20 1.69e-15 11.0   10.81 3.12e+12
 252 B1046-58    10:48:13.0 -58:32:06.2 0.12 9.61e-14 13.0    7.30 2.75e+13
 253 J1048-5838  10:48:12.5 -58:38:19.0 1.23 1.22e-14 409.0   0.87 2.6e+14 
 254 J1054-5943  10:54:57.7 -59:43:14.1 0.35 4.07e-15 6.1    26.43 2.7e+12 
 255 J1054-5946  10:54:30.4 -59:46:31.0 0.23 2.09e-16 29.0    4.47 2.83e+12
 256 J1054-6452  10:54:08.8 -64:52:37.5 1.84 3.14e-15 34.0   10.60 1.32e+13
 257 J1055-6028  10:55:39.1 -60:28:37.5 0.10 2.95e-14 9.0     9.43 1.59e+13
 258 J1055-6236  10:55:54.6 -62:36:48.3 0.45 7.08e-16 14.0   12.76 2.58e+12
 259 B1054-62    10:56:25.5 -62:58:47.6 0.42 3.58e-15 36.0    4.83 1.48e+13
 260 B1055-52    10:57:59.0 -52:26:56.3 0.20 5.84e-15 18.0    6.62 9.42e+12
 261 B1056-78    10:57:27.7 -79:14:23.6 1.35 1.33e-15 42.0    7.33 1.62e+13
 262 J1058-5957  10:58:34.2 -59:57:36.4 0.62 6.57e-16 21.0    9.94 3.73e+12
 263 B1056-57    10:59:00.8 -57:42:14.5 1.19 4.31e-15 31.0    9.32 1.41e+13
 264 J1101-6424  11:01:37.1 -64:24:39.3 0.01 1.8e-21  1.39   15.57 3.61e+8 
 265 J1103-6025  11:03:31.4 -60:25:36.3 0.40 9.9e-16  8.9    19.05 1.94e+12
 266 J1104-6103  11:04:17.2 -61:03:03.8 0.28 1.97e-15 14.0   10.09 4.3e+12 
 267 J1105-4353  11:05:24.8 -43:53:05   0.35 2.5e-15  23.92   6.60 8.24e+12
 268 J1105-6107  11:05:26.1 -61:07:48.9 0.06 1.58e-14 4.1    16.53 3.55e+12
 269 J1107-5907  11:07:34.4 -59:07:18.7 0.25 9.01e-18 170.0   1.93 1.44e+12
 270 B1105-59    11:07:58.7 -59:47:04   1.52 3.4e-16  80.0    4.09 1.2e+13 
 271 J1107-6143  11:07:12.3 -61:43:59   1.80 1.56e-13 50.0    7.11 1.37e+14
 272 B1107-56    11:10:00.3 -56:37:32.5 0.56 2.06e-15 28.0    7.09 8.79e+12
 273 B1110-65    11:12:38.4 -66:13:04.6 0.33 8.25e-16 21.0    7.34 4.16e+12
 274 B1110-69    11:12:50.7 -69:26:32.3 0.82 2.82e-15 35.0    6.87 1.29e+13
 275 B1112-60    11:14:22.6 -61:00:32.1 0.88 4.6e-14  67.0    3.74 9.88e+13
 276 B1112+50    11:15:38.4 +50:30:12.2 1.66 2.49e-15 35.0    9.76 1.21e+13
 277 J1115-6052  11:15:53.7 -60:52:18.6 0.26 7.23e-15 10.0   13.62 5.89e+12
 278 J1116-2444  11:16:23.2 -24:44:56.1 0.87 9.85e-16 34.0    7.27 7.39e+12
 279 B1114-41    11:16:43.0 -41:22:43.9 0.94 7.95e-15 20.0   12.94 1.24e+13
 280 J1117-6154  11:17:23.8 -61:54:22   0.51 1.25e-14 26.0    7.27 2.98e+13
 281 J1119-6127  11:19:14.3 -61:27:49.5 0.41 4.02e-12 56.0    3.11 7.56e+14
 282 B1119-54    11:21:19.0 -54:44:05.1 0.54 2.78e-15 26.0    7.48 9.48e+12
 283 J1123-4844  11:23:15.6 -48:44:22.7 0.24 6.54e-17 13.0   10.15 7.27e+11
 284 J1123-6102  11:23:41.7 -61:02:06.2 0.64 6.46e-15 24.0    8.86 1.34e+13
 285 J1123-6259  11:23:55.5 -62:59:10.9 0.27 5.25e-15 14.0    9.92 7.13e+12
 286 J1123-6651  11:23:52.2 -66:51:49.0 0.23 2.75e-15 23.0    5.64 8.24e+12
 287 J1125-5825  11:25:44.3 -58:25:16.8 0.00 6.09e-20 1.72   15.29 1.67e+9 
 288 J1125-6014  11:25:55.2 -60:14:06.6 0.00 3.73e-21 1.8    19.71 2.97e+8 
 289 J1125+7819  11:25:59.8 +78:19:48.7 0.00 6.94e-21 0.97   19.68 5.13e+8 
 290 B1124-60    11:26:52.6 -60:54:39.9 0.20 2.81e-16 9.3    12.94 1.79e+12
 291 J1126-6942  11:26:21.6 -69:42:15.8 0.58 3.29e-15 25.0    8.09 9.93e+12
 292 J1130-5826  11:30:16.3 -58:26:02.3 0.16 1.59e-17 7.2    14.99 1.99e+11
 293 J1130-6807  11:30:31.9 -68:07:28.5 0.26 4.6e-16  64.0    2.32 8.58e+12
 294 J1132-4700  11:32:14.5 -47:00:36.5 0.33 7.77e-16 28.0    5.46 5.35e+12
 295 J1132-5627  11:32:15.7 -56:27:28.9 0.18 6.8e-17  6.3    17.87 3.6e+11 
 296 B1131-62    11:33:51.4 -62:50:50.6 1.02 4.52e-16 349.0   0.93 4.22e+13
 297 B1133+16    11:36:03.1 +15:51:14.1 1.19 3.73e-15 34.0    8.51 1.44e+13
 298 B1133-55    11:36:02.1 -55:25:06.9 0.36 8.23e-15 26.0    6.20 1.62e+13
 299 J1136-6527  11:36:25.2 -65:27:19.5 1.19 1.75e-15 35.8    8.08 1.38e+13
 300 J1137-6700  11:37:32.0 -67:00:33.0 0.56 7.17e-17 118.0   1.80 6.44e+12
 301 J1141-3107  11:41:25.6 -31:07:52.6 0.54 1.96e-15 26.0    7.50 7.96e+12
 302 J1141-3322  11:41:42.7 -33:22:37.3 0.29 4.65e-16 22.0    6.55 3.26e+12
 303 J1141-6545  11:41:07.0 -65:45:19.1 0.39 4.31e-15 15.0   11.14 6.82e+12
 304 J1142-6230  11:42:52.5 -62:30:03.9 0.56 7.79e-17 37.0    5.38 2.25e+12
 305 J1143-5158  11:43:15.0 -51:58:39.8 0.68 6.95e-16 18.0   12.16 3.29e+12
 306 J1143-5536  11:43:09.7 -55:36:04.5 0.69 4.85e-16 21.0   10.48 3.21e+12
 307 J1144-6217  11:44:02.1 -62:17:30.3 0.85 3.08e-14 31.0    7.90 3.77e+13
 308 B1143-60    11:46:07.7 -60:30:59.6 0.27 1.79e-15 14.0    9.95 4.95e+12
 309 J1151-6108  11:51:56.8 -61:08:17.6 0.10 1.03e-14 13.55   6.41 9.27e+12
 310 J1152-6012  11:52:53.8 -60:12:21   0.38 6.69e-15 19.0    8.60 1.75e+13
 311 J1156-5707  11:56:07.4 -57:07:02.1 0.29 2.65e-14 17.0    8.42 1.91e+13
 312 J1156-5909  11:56:21.5 -59:09:12.3 1.04 1.02e-15 20.0   13.58 4.43e+12
 313 J1157-5112  11:57:08.1 -51:12:56.1 0.04 1.43e-19 4.0    14.12 1.36e+10
 314 B1154-62    11:57:15.2 -62:24:50.9 0.40 3.93e-15 38.0    4.47 1.63e+13
 315 J1159-6409  11:59:21.7 -64:09:57   0.67 2.4e-17  245.0   1.11 6.61e+12
 316 J1159-7910  11:59:35.7 -79:10:05.6 0.53 2.82e-15 20.0    9.63 7.36e+12
 317 B1159-58    12:02:28.3 -58:20:33.6 0.45 2.13e-15 15.0   11.95 4.8e+12 
 318 J1204-6843  12:04:36.7 -68:43:17.1 0.31 2.17e-16 12.0   12.35 1.22e+12
 319 J1210-5559  12:10:05.9 -55:59:03.8 0.28 7.25e-16 6.8    21.03 1.27e+12
 320 J1210-6322  12:10:46.7 -63:22:20.9 1.16 9.25e-15 116.0   2.50 7.62e+13
 321 J1211-6324  12:11:24.1 -63:24:45.2 0.43 2.57e-16 22.0    7.96 2.44e+12
 322 J1214-5830  12:14:08.4 -58:30:25.9 0.91 5.34e-17 17.0   14.99 8.62e+11
 323 J1215-5328  12:15:00.6 -53:28:31.6 0.64 1.15e-16 52.0    4.10 3.83e+12
 324 J1216-6410  12:16:07.3 -64:10:09.2 0.00 1.62e-21 3.0    31.91 1.45e+8 
 325 J1220-6318  12:20:17.8 -63:18:46.5 0.79 8.03e-17 77.0    3.10 4.72e+12
 326 J1221-0633  12:21:24.8 -6:33:51    0.00 1.09e-20 0.28   48.48 1.96e+8 
 327 J1222-5738  12:22:52.3 -57:38:20   1.08 1.5e-16  17.0   16.38 1.45e+12
 328 J1223-5856  12:23:40.1 -58:56:48.9 0.29 5.7e-18  85.5    1.93 1.22e+12
 329 J1224-6208  12:24:44.2 -62:08:41.1 0.59 2.02e-14 21.0    9.69 2.68e+13
 330 B1221-63    12:24:22.2 -64:07:53.8 0.22 4.95e-15 8.2    15.19 4.0e+12 
 331 J1225-5556  12:25:43.8 -55:56:43.1 1.02 2.06e-15 31.0    8.64 9.76e+12
 332 J1225-6035  12:25:28.6 -60:35:37.6 0.63 2.88e-16 8.0    27.13 9.43e+11
 333 B1222-63    12:25:42.8 -64:08:43   0.42 9.46e-16 21.0    8.21 4.47e+12
 334 J1231-1411  12:31:11.3 -14:11:43.6 0.00 2.28e-20 0.77   23.00 7.51e+8 
 335 J1231-4609  12:31:45.7 -46:09:45.2 0.88 3.8e-17  53.0    4.70 2.26e+12
 336 J1232-4742  12:32:19.1 -47:42:50.9 1.87 1.4e-17  344.0   1.11 8.45e+12
 337 J1232-6501  12:32:17.8 -65:01:03.3 0.09 8.11e-19 14.0    5.85 8.4e+10 
 338 J1234-3630  12:34:12.0 -36:30:41.1 0.57 8.66e-16 21.0    9.55 4.28e+12
 339 J1236-5033  12:36:59.1 -50:33:36.3 0.29 1.56e-16 16.0    9.04 1.38e+12
 340 B1237+25    12:39:40.4 +24:53:49.2 1.38 9.6e-16  53.0    5.88 1.14e+13
 341 B1236-68    12:39:58.9 -68:32:28.9 1.30 1.19e-14 38.0    7.96 2.87e+13
 342 B1237-41    12:40:17.6 -41:24:51.7 0.51 1.74e-15 9.5    20.33 2.75e+12
 343 J1243-5735  12:43:35.3 -57:35:42.8 0.47 8e-17    74.0    2.55 4.41e+12
 344 B1240-64    12:43:17.1 -64:23:23.7 0.39 4.49e-15 8.0    21.06 3.72e+12
 345 J1244-6359  12:44:47.6 -63:59:47.4 0.15 4.4e-18  22.9    4.61 3.2e+11 
 346 J1246+2253  12:46:49.3 +22:53:43.2 0.47 8.89e-17 16.0   11.46 1.46e+12
 347 J1248-6444  12:48:32.8 -64:44:00.0 1.23 1.93e-15 62.0    4.76 1.88e+13
 348 J1251-7407  12:51:52.9 -74:07:15.0 0.33 3.65e-16 9.9    15.46 1.31e+12
 349 J1252-6314  12:52:42.6 -63:14:32.7 0.82 1.08e-16 40.0    6.02 2.88e+12
 350 J1253-5820  12:53:28.3 -58:20:40.8 0.26 2.1e-15  12.0   11.23 3.8e+12 
 351 J1255-6131  12:55:54.8 -61:31:10.1 0.66 4e-15    19.0   11.36 8.33e+12
 352 B1254-10    12:57:04.7 -10:27:05.5 0.62 3.63e-16 32.0    6.53 4.21e+12
 353 B1256-67    12:59:22.6 -67:41:40.2 0.66 8.55e-16 26.0    8.32 5.27e+12
 354 B1257+12    13:00:03.5 +12:40:56.4 0.01 1.14e-19 1.2    18.80 2.64e+9 
 355 J1300-6602  13:00:26.9 -66:02:16.8 1.14 3.35e-16 96.3    2.97 1.21e+13
 356 B1259-63    13:02:47.6 -63:50:08.6 0.05 2.28e-15 30.1    4.14 4.63e+12
 357 J1305-6203  13:05:21.1 -62:03:21.0 0.43 3.22e-14 31.0    5.63 3.83e+13
 358 B1302-64    13:05:23.4 -64:55:28.5 0.57 4.03e-15 49.0    4.13 2.13e+13
 359 B1303-66    13:06:38.1 -66:17:21.2 0.47 5.98e-15 58.0    3.21 3.38e+13
 360 J1308-4650  13:08:44.5 -46:50:29.7 1.06 5.26e-16 62.0    4.41 9.82e+12
 361 J1308-5844  13:08:21.0 -58:44:13.8 0.46 8.64e-15 13.0   14.00 8.38e+12
 362 B1309-12    13:11:52.6 -12:28:01.6 0.45 1.51e-16 11.0   16.29 9.38e+11
 363 B1309-53    13:12:04.7 -54:02:42.5 0.73 1.47e-16 40.0    5.67 3.35e+12
 364 B1309-55    13:12:53.5 -55:16:47.3 0.85 5.7e-15  35.0    6.99 1.83e+13
 365 J1316-6232  13:16:46.3 -62:32:12.2 0.34 5.3e-15  180.0   1.42 5.5e+13 
 366 J1317-6302  13:17:44.6 -63:02:52.2 0.26 1.02e-16 25.0    5.49 1.73e+12
 367 B1316-60    13:19:20.2 -60:56:46.7 0.28 1.53e-15 12.0   11.85 3.25e+12
 368 J1319-6105  13:19:26.3 -61:05:26.2 0.42 1.5e-15  27.0    6.40 7.21e+12
 369 J1320-3512  13:20:12.6 -35:12:26.0 0.46 1.9e-18  30.0    6.01 2.85e+11
 370 B1317-53    13:20:53.9 -53:59:05.0 0.28 9.25e-15 15.0    9.40 9.97e+12
 371 J1321-5922  13:21:39.5 -59:22:52.1 1.28 2.37e-15 21.0   14.38 7.96e+12
 372 B1322+83    13:21:45.6 +83:23:39.4 0.67 5.66e-16 38.1    5.71 6.26e+12
 373 J1322-6241  13:22:32.1 -62:41:53.5 0.51 2.59e-15 13.0   14.62 4.59e+12
 374 B1323-58    13:26:58.2 -58:59:29.2 0.48 3.24e-15 23.0    7.99 9.57e+12
 375 B1323-63    13:26:32.4 -64:08:43.8 0.79 3.09e-15 43.0    5.50 1.65e+13
 376 B1322-66    13:26:02.7 -67:00:49.2 0.54 5.33e-15 55.0    3.60 2.74e+13
 377 J1327-0755  13:27:57.5 -07:55:29.8 0.00 1.77e-21 0.27   63.92 7.76e+7 
 378 B1323-62    13:27:17.1 -62:22:45.4 0.53 1.88e-14 18.0   10.76 1.71e+13
 379 B1323-627   13:27:07.4 -63:01:15.5 0.20 1.53e-15 19.0    6.27 5.82e+12
 380 J1327-6400  13:27:10.2 -64:00:13.1 0.28 3.12e-14 120.0   1.61 1.68e+14
 381 B1325-43    13:28:06.4 -43:57:44.1 0.53 3.01e-15 18.0   10.79 6.84e+12
 382 B1325-49    13:28:33.5 -49:21:33.4 1.48 6.1e-16  66.0    4.89 1.13e+13
 383 J1331-5245  13:31:00.0 -52:45:25.4 0.65 5.1e-16  43.0    4.99 6.69e+12
 384 J1332-3032  13:32:52.4 -30:32:17.3 0.65 5.6e-16  110.0   2.03 1.72e+13
 385 J1333-4449  13:33:44.8 -44:49:26.2 0.35 5.4e-19  8.8    17.95 4.49e+10
 386 J1334-5839  13:34:30.1 -58:39:16.5 0.11 2.16e-17 6.5    13.54 2.85e+11
 387 J1336-2522  13:36:20.8 -25:22:01.6 0.48 3.31e-16 24.0    7.66 3.19e+12
 388 J1337-6423  13:37:31.8 -64:23:04.9 0.01 2.47e-20 1.36   19.91 1.43e+9 
 389 B1334-61    13:38:09.2 -62:04:18.7 1.24 1.38e-14 196.0   1.56 1.53e+14
 390 J1339-4712  13:39:56.5 -47:12:05.5 0.14 5.3e-19  4.7    21.33 2.37e+10
 391 J1339-6618  13:39:56.6 -66:18:07.8 0.56 3.5e-16  35.0    5.68 4.52e+12
 392 B1336-64    13:40:00.3 -64:56:42.9 0.38 5.05e-15 20.0    8.19 9.82e+12
 393 J1341-6023  13:41:07.3 -60:23:34.7 0.63 1.95e-14 18.0   11.71 1.74e+13
 394 B1338-62    13:41:42.6 -62:20:20.7 0.19 2.53e-13 28.0    4.30 9.45e+13
 395 J1344-5855  13:44:53.0 -58:55:24.7 0.25 2.91e-15 23.8    5.66 8.79e+12
 396 J1345-6115  13:45:44.4 -61:15:30.6 1.25 3.25e-15 33.0    9.00 1.3e+13 
 397 J1346-4918  13:46:22.3 -49:18:07.2 0.30 3.5e-17  18.0    8.10 7.35e+11
 398 J1347-5947  13:47:19.3 -59:47:39.8 0.61 1.42e-14 20.0   10.39 1.65e+13
 399 J1349-6130  13:49:36.6 -61:30:17.1 0.26 5.12e-15 15.0    9.05 7.41e+12
 400 J1350-5115  13:50:16.1 -51:15:24.5 0.30 7.58e-16 7.5    19.54 1.43e+12
 401 J1352-6803  13:52:34.4 -68:03:37.1 0.63 1.23e-15 41.0    5.15 9.92e+12
 402 B1352-51    13:55:58.6 -51:53:53.9 0.64 2.81e-15 13.0   16.54 4.78e+12
 403 J1355-5925  13:55:59.1 -59:25:00.9 1.21 5.99e-15 45.0    6.49 2.41e+13
 404 J1356-5521  13:56:50.5 -55:21:12.9 0.51 7.24e-16 31.0    6.12 5.76e+12
 405 J1357-6429  13:57:02.4 -64:29:30.2 0.17 3.6e-13  31.0    3.68 1.22e+14
 406 B1356-60    13:59:58.2 -60:38:07.5 0.13 6.33e-15 5.4    17.80 2.97e+12
 407 J1400-1431  14:00:37.0 -14:31:47.0 0.00 7.23e-21 0.48   33.71 2.72e+8 
 408 B1358-63    14:01:52.4 -63:57:42.0 0.84 1.68e-14 17.0   14.42 1.53e+13
 409 B1359-51    14:02:56.0 -50:21:43   1.38 5.41e-15 62.0    5.03 3.16e+13
 410 J1403-6310  14:03:14.0 -63:10:27   0.40 9e-17    34.0    4.97 2.21e+12
 411 J1403-7646  14:03:04.1 -76:46:57.5 1.31 1.2e-15  69.0    4.40 1.65e+13
 412 J1405-5641  14:05:12.4 -56:41:24.2 0.62 1.2e-15  22.0    9.49 5.28e+12
 413 J1409-6953  14:09:16.9 -69:53:34.4 0.53 8.4e-16  31.0    6.24 6.2e+12 
 414 J1410-7404  14:10:07.3 -74:04:53.3 0.28 6.74e-18 3.3    47.51 5.95e+10
 415 J1411+2551  14:11:18.8 +25:51:08.3 0.06 9.56e-20 4.45   15.13 9.47e+9 
 416 J1412-6111  14:12:59.6 -61:11:30.5 0.53 1.91e-15 21.0    9.21 6.36e+12
 417 J1412-6145  14:12:07.6 -61:45:28.4 0.32 9.9e-14  32.0    4.72 6.87e+13
 418 J1413-6141  14:13:09.8 -61:41:13   0.29 3.33e-13 57.0    2.65 2.14e+14
 419 J1413-6222  14:13:05.4 -62:22:27.8 0.29 2.23e-15 55.0    2.75 1.7e+13 
 420 B1409-62    14:13:31.3 -63:07:35.4 0.39 7.43e-15 8.5    19.94 5.84e+12
 421 J1415-6621  14:15:31.2 -66:21:12.2 0.39 5.8e-16  14.0   11.93 2.34e+12
 422 J1416-5033  14:16:44.6 -50:33:17   0.79 1.2e-16  25.0    9.47 1.9e+12 
 423 J1416-6037  14:16:30.5 -60:37:59.5 0.30 4.28e-15 19.0    7.63 8.57e+12
 424 J1418-3921  14:18:50.2 -39:21:18.5 1.10 8.89e-16 53.0    5.24 1.93e+13
 425 B1417-54    14:20:29.1 -54:16:22.7 0.94 2.32e-16 30.0    8.56 3.17e+12
 426 J1420-5625  14:20:03.0 -56:25:55.0 0.03 6.75e-20 12.0    5.03 1.75e+10
 427 J1420-6048  14:20:08.2 -60:48:16.4 0.07 8.32e-14 15.0    4.99 2.77e+13
 428 J1421-4409  14:21:20.9 -44:09:04.5 0.01 1.24e-20 2.72   10.73 1.53e+9 
 429 J1423-6953  14:23:26.7 -69:53:42.8 0.33 1.45e-15 23.0    6.70 6.34e+12
 430 J1424-5556  14:24:12.7 -55:56:13.9 0.77 7.8e-16  34.0    6.85 6.57e+12
 431 J1424-5822  14:24:32.1 -58:22:55.7 0.37 3.94e-15 21.0    7.68 9.1e+12 
 432 J1424-6438  14:24:59.2 -64:38:10.0 1.02 2.4e-16  89.0    3.04 9.46e+12
 433 J1425-5723  14:25:36.5 -57:23:30.8 0.35 2.2e-17  12.0   13.22 3.9e+11 
 434 J1425-6210  14:25:07.7 -62:10:04.9 0.50 4.78e-16 16.0   11.79 2.42e+12
 435 J1427-4158  14:27:50.7 -41:58:56.3 0.59 6.21e-16 23.0    8.85 3.97e+12
 436 B1424-55    14:28:26.2 -55:30:50.0 0.57 2.09e-15 22.0    9.12 6.97e+12
 437 J1430-5712  14:30:16.1 -57:12:31.4 0.49 4.69e-14 39.8    4.71 5.92e+13
 438 B1426-66    14:30:40.7 -66:23:05.5 0.79 2.78e-15 24.0    9.81 8.77e+12
 439 J1431-5740  14:31:03.4 -57:40:11.6 0.00 6.42e-21 0.48   38.83 2.62e+8 
 440 J1434-5943  14:34:58.3 -59:43:41.6 1.07 2.96e-17 55.6    4.94 2.91e+12
 441 J1434+7257  14:33:59.7 +72:57:26.5 0.04 5.5e-19  3.5    15.79 1.78e+10
 442 J1435-5954  14:35:00.2 -59:54:49.5 0.47 1.55e-15 34.0    5.39 9.22e+12
 443 J1437-5959  14:37:01.9 -59:59:01.4 0.06 8.59e-15 11.13   6.23 6.79e+12
 444 J1439-5501  14:39:39.7 -55:01:23.6 0.03 1.42e-19 3.4    13.58 8.69e+9 
 445 B1436-63    14:40:31.2 -63:44:48.4 0.46 1.12e-15 21.0    8.59 4.86e+12
 446 J1443-5122  14:43:26.9 -51:22:26   0.73 3.38e-16 85.0    2.72 1.61e+13
 447 J1446-4701  14:46:35.7 -47:01:26.7 0.00 9.81e-21 0.29   50.02 1.94e+8 
 448 J1449-5846  14:49:25.4 -58:46:40.4 0.46 8.6e-17  27.0    6.71 1.73e+12
 449 J1452-6036  14:52:51.8 -60:36:31.4 0.15 1.45e-15 16.0    6.63 4.16e+12
 450 J1453+1902  14:53:45.7 +19:02:12.1 0.01 1.17e-20 1.1    19.79 7.78e+8 
 451 B1449-64    14:53:32.6 -64:13:16.0 0.18 2.74e-15 7.9    14.35 2.86e+12
 452 J1454-5846  14:54:10.9 -58:46:34.7 0.05 8.17e-19 4.8    12.01 2.96e+10
 453 J1455-3330  14:55:47.9 -33:30:46.3 0.01 2.43e-20 2.3    11.89 2.16e+9 
 454 B1451-68    14:55:59.9 -68:43:39.5 0.26 9.89e-17 26.0    5.30 1.77e+12
 455 B1454-51    14:57:40.0 -51:22:54.9 1.75 5.3e-15  85.0    4.13 4.28e+13
 456 J1457-5902  14:57:31.9 -59:02:04   0.39 1.23e-14 14.0   11.90 1.76e+13
 457 J1501-0046  15:01:44.9 -00:46:23.5 0.46 2.39e-16 16.0   11.34 1.71e+12
 458 J1502+4653  15:02:19.8 +46:53:27.4 1.75 1.72e-16 41.06   8.55 3.74e+12
 459 J1502-5653  15:02:57.3 -56:53:39.2 0.54 1.83e-15 14.0   13.95 4.15e+12
 460 J1502-6128  15:02:29.8 -61:28:50.3 0.84 1.35e-15 58.0    4.21 1.47e+13
 461 J1502-6752  15:02:18.6 -67:52:16.7 0.03 3.15e-19 17.0    5.58 3.21e+10
 462 J1504-5621  15:04:49.1 -56:21:32   0.41 5.53e-15 21.0    8.14 1.8e+13 
 463 J1504-5659  15:04:31.9 -56:59:19.4 1.67 1.43e-15 60.3    5.68 1.58e+13
 464 B1503-51    15:06:39.5 -51:58:10   0.84 6.37e-15 35.0    6.95 1.93e+13
 465 B1504-43    15:07:34.1 -43:52:04.0 0.29 1.58e-15 8.4    17.11 2.32e+12
 466 J1507-5800  15:07:03.5 -58:00:56.2 0.90 2.6e-16  64.5    3.91 7.16e+12
 467 B1503-66    15:07:48.6 -66:40:57.8 0.36 1.15e-15 5.2    31.92 1.22e+12
 468 B1508+55    15:09:25.6 +55:31:32.3 0.74 5e-15    26.3    8.69 1.29e+13
 469 B1507-44    15:10:48.9 -44:22:07   0.94 6.1e-16  100.0   2.61 1.68e+13
 470 J1511-5414  15:11:51.2 -54:14:40.3 0.20 4.85e-16 7.0    17.17 1.68e+12
 471 J1511-5835  15:11:07.0 -58:35:28   0.30 3.44e-16 46.0    3.28 5.7e+12 
 472 B1508-57    15:12:43.0 -57:59:59.8 0.13 6.85e-15 15.0    6.47 8.43e+12
 473 J1513-5739  15:13:58.9 -57:39:01.4 0.97 2.75e-14 30.0    8.73 3.45e+13
 474 B1509-58    15:13:55.8 -59:08:09.6 0.15 1.53e-12 37.0    3.07 2.88e+14
 475 J1513-6013  15:13:54.0 -60:13:26.5 1.96 1.37e-15 64.2    5.78 1.65e+13
 476 B1510-48    15:14:14.5 -48:34:19.9 0.45 9.26e-16 12.0   15.03 2.53e+12
 477 J1514-5316  15:14:40.1 -53:16:02.3 0.30 1.6e-18  16.1    9.01 1.41e+11
 478 J1517-4356  15:17:27.3 -43:56:17.9 0.65 2.16e-16 22.0    9.75 2.24e+12
 479 J1517-4636  15:17:29.3 -46:36:00.6 0.89 2.1e-15  26.0    9.62 8.26e+12
 480 J1518-0627  15:18:59.1 -06:27:07.7 0.79 4.18e-16 46.0    5.15 6.49e+12
 481 J1518-3952  15:18:56.9 -39:52:30.3 0.50 2.37e-16 55.0    3.46 5.76e+12
 482 J1518+4904  15:18:16.7 +49:04:34.2 0.04 2.72e-20 2.36   23.41 2.69e+9 
 483 J1519-5734  15:19:47.5 -57:34:13.6 0.52 4.27e-15 82.0    2.42 3.57e+13
 484 J1519-6308  15:19:09.5 -63:08:19.5 1.25 5.96e-15 39.0    7.62 2.87e+13
 485 J1522-5525  15:22:06.7 -55:25:17.5 1.39 3.3e-15  30.0   10.44 1.2e+13 
 486 B1518-58    15:22:42.2 -58:29:02.8 0.40 2.06e-15 27.0    6.21 8.44e+12
 487 J1523-3235  15:23:37.7 -32:35:42.1 1.50 9.53e-16 97.0    3.36 2.65e+13
 488 J1524-5625  15:24:49.8 -56:25:23.4 0.08 3.9e-14  17.0    4.71 2.15e+13
 489 J1524-5706  15:24:21.4 -57:06:34.6 1.12 3.56e-13 40.0    7.01 1.65e+14
 490 J1525-5417  15:25:28.3 -54:17:20   1.01 1.62e-14 11.0   24.93 9.72e+12
 491 J1525-5523  15:25:36.0 -55:23:27.2 0.36 8.96e-18 40.9    3.94 8.32e+11
 492 B1523-55    15:27:40.7 -55:52:08.3 1.05 1.13e-14 39.0    6.97 2.87e+13
 493 J1528-3146  15:28:34.9 -31:46:06.8 0.06 2.49e-19 1.29   61.84 4.47e+9 
 494 J1528-4109  15:28:08.0 -41:09:28.8 0.53 3.96e-16 14.0   13.84 1.93e+12
 495 J1529-3828  15:29:15.1 -38:28:45.8 0.01 2.7e-20  1.1    23.38 1.22e+9 
 496 J1530-5327  15:30:26.8 -53:27:56.0 0.28 4.68e-15 16.0    8.80 7.56e+12
 497 J1530-6343  15:30:47.6 -63:43:13.6 0.91 8.25e-16 30.0    8.44 5.97e+12
 498 J1531-4012  15:31:08.0 -40:12:30.9 0.36 9.63e-17 12.0   13.29 8.16e+11
 499 J1531-5610  15:31:27.9 -56:10:55.3 0.08 1.38e-14 8.3     9.42 6.66e+12
 500 B1530+27    15:32:10.3 +27:45:49.6 1.12 7.8e-16  35.7    7.88 6.91e+12
 501 J1534-4428  15:34:52.0 -44:28:09.4 1.22 1.8e-16  178.0   1.70 1.6e+13 
 502 B1530-53    15:34:08.2 -53:34:19.6 1.37 1.43e-15 48.0    6.46 1.26e+13
 503 B1530-539   15:34:33.5 -54:05:39.7 0.29 1.54e-15 20.0    7.18 5.41e+12
 504 J1535-4114  15:35:17.0 -41:14:03.1 0.43 4.07e-15 22.0    7.96 9.7e+12 
 505 J1535-4415  15:35:55.9 -44:15:08.4 0.47 4.05e-17 130.0   1.58 5.44e+12
 506 J1535-5848  15:35:16.7 -58:48:27.7 0.31 2.72e-15 10.0   14.82 3.62e+12
 507 J1536-3602  15:36:17.3 -36:02:58.8 1.32 7.9e-16  97.0    3.16 1.88e+13
 508 J1536-5433  15:36:04.8 -54:33:15   0.88 1.91e-15 66.0    3.79 1.98e+13
 509 B1534+12    15:37:09.9 +11:55:55.4 0.04 2.42e-18 1.5    36.85 1.62e+10
 510 J1537-4912  15:37:28.2 -49:12:03   0.30 1.93e-15 32.0    4.62 9.58e+12
 511 J1537-5153  15:37:15.7 -51:53:06   1.53 4.17e-15 45.0    7.28 2.15e+13
 512 J1537-5312  15:37:37.6 -53:12:25.0 0.01 1.59e-20 2.35   11.46 1.69e+9 
 513 J1538-5621  15:38:43.2 -56:21:55.5 1.91 7.31e-15 60.6    6.04 3.59e+13
 514 J1538-5732  15:38:18.1 -57:32:29.3 0.34 4.55e-15 12.0   12.99 5.61e+12
 515 J1538-5750  15:38:08.4 -57:50:17.1 0.51 4.2e-17  145.0   1.49 5.68e+12
 516 J1539-4828  15:39:40.8 -48:28:57   1.27 1.27e-15 44.0    6.80 1.87e+13
 517 B1535-56    15:39:14.0 -56:26:26.3 0.24 4.85e-15 19.0    6.94 9.97e+12
 518 J1539-6322  15:39:24.7 -63:22:53.2 1.63 2.02e-16 83.0    4.08 8.16e+12
 519 J1540-5736  15:40:59.0 -57:36:57   0.61 4.21e-16 27.0    7.70 3.83e+12
 520 J1542-5034  15:42:45.3 -50:34:03.6 0.60 4.02e-15 11.0   18.93 4.84e+12
 521 J1542-5133  15:42:19.9 -51:33:35   1.78 5.89e-16 59.0    6.00 9.93e+12
 522 J1542-5303  15:42:54.5 -53:03:41   1.21 7.78e-14 71.0    4.11 1.37e+14
 523 B1540-06    15:43:30.1 -06:20:45.3 0.71 8.8e-16  17.0   13.21 3.5e+12 
 524 B1541+09    15:43:38.8 +09:29:16.3 0.75 4.32e-16 264.0   1.07 3.77e+13
 525 J1543-5149  15:43:44.1 -51:49:54.6 0.00 1.62e-20 1.14   18.90 5.7e+8  
 526 J1543-5459  15:43:56.4 -54:59:15.0 0.38 5.21e-14 52.0    3.22 7.99e+13
 527 J1544+4937  15:44:04.4 +49:37:55.2 0.00 2.93e-21 0.41   33.68 1.45e+8 
 528 B1541-52    15:44:59.8 -53:08:46.9 0.18 6.03e-17 11.0   10.26 5.89e+11
 529 J1545-4550  15:45:55.9 -45:50:37.5 0.00 5.25e-20 0.3    68.78 4.7e+8  
 530 J1546-5302  15:46:07.4 -53:02:23.0 0.58 1.18e-14 18.0   11.27 1.36e+13
 531 J1547-0944  15:47:46.0 -09:44:07.8 1.58 2.94e-15 43.0    7.74 1.62e+13
 532 J1547-5709  15:47:24.1 -57:09:17.5 0.00 7.45e-21 0.9    21.06 5.36e+8 
 533 J1547-5750  15:47:30.6 -57:50:29.4 0.65 2.56e-17 61.0    3.54 2.11e+12
 534 J1547-5839  15:47:34.9 -58:39:09.8 0.24 5.94e-16 42.0    3.25 6.76e+12
 535 J1548-4927  15:48:19.4 -49:27:40.4 0.60 4.05e-15 18.0   11.48 7.94e+12
 536 J1548-5607  15:48:44.0 -56:07:34.3 0.17 1.07e-14 22.0    5.11 1.54e+13
 537 J1549+2113  15:49:40.9 +21:13:26.9 1.26 8.54e-16 23.0   13.02 4.66e+12
 538 J1549-4848  15:49:21.0 -48:48:35.5 0.29 1.41e-14 12.0   11.93 9.87e+12
 539 J1550-5242  15:50:02.9 -52:42:07.0 0.75 1.78e-14 23.0   10.01 2.13e+13
 540 J1551-4424  15:51:48.0 -44:24:42   0.67 1.88e-16 76.0    2.91 7.86e+12
 541 J1551-6214  15:51:36.7 -62:14:23.3 0.20 2.28e-17 6.6    18.17 2.18e+11
 542 B1550-54    15:53:59.6 -54:56:06.2 1.08 1.57e-14 130.0   2.16 1.1e+14 
 543 J1555-0515  15:55:40.0 -05:15:57.4 0.98 2.05e-15 19.0   13.87 5.97e+12
 544 B1552-23    15:55:33.1 -23:41:09.9 0.53 6.94e-16 27.0    7.19 4.92e+12
 545 B1552-31    15:55:17.9 -31:34:20.1 0.52 6.22e-17 33.0    5.81 1.8e+12 
 546 J1557-4258  15:57:00.2 -42:58:12.6 0.33 3.3e-16  17.0    8.99 2.14e+12
 547 J1557-5151  15:57:29.3 -51:51:08.4 0.41 7.54e-17 63.5    2.77 3.68e+12
 548 J1558-5756  15:58:30.5 -57:56:26.1 1.12 1.86e-13 22.0   12.83 6.58e+13
 549 B1556-44    15:59:41.5 -44:38:45.9 0.26 1.02e-15 17.0    7.96 3.74e+12
 550 B1555-55    15:59:20.7 -55:45:47   0.96 1.99e-14 24.0   10.84 2.35e+13
 551 J1600-3053  16:00:51.9 -30:53:49.3 0.00 9.5e-21  0.42   42.31 2.78e+8 
 552 B1557-50    16:00:53.0 -50:44:21.3 0.19 5.06e-15 13.0    9.02 6.37e+12
 553 B1556-57    16:00:19.9 -57:51:15.3 0.19 2.13e-15 23.0    5.19 7.2e+12 
 554 J1600-5916  16:00:35.0 -59:16:59   1.25 8.87e-16 146.0   2.07 2.95e+13
 555 B1558-50    16:02:18.7 -51:00:06.1 0.86 6.94e-14 26.0    9.50 4.75e+13
 556 J1603-2531  16:03:04.8 -25:31:47.9 0.28 1.59e-15 11.0   12.91 3.38e+12
 557 B1600-27    16:03:08.0 -27:13:27.6 0.78 3.01e-15 32.0    7.32 1.22e+13
 558 J1603-3539  16:03:53.6 -35:39:57.1 0.14 1.24e-16 15.0    6.77 1.14e+12
 559 J1603-5312  16:03:50.8 -53:12:58.0 0.84 4.96e-14 45.9    5.30 7.64e+13
 560 J1603-5657  16:03:31.4 -56:57:44.1 0.50 2.79e-15 7.3    26.41 2.68e+12
 561 J1603-7202  16:03:35.6 -72:02:32.7 0.01 1.56e-20 1.71   19.61 1.45e+9 
 562 J1604-4718  16:04:29.4 -47:18:47.9 0.53 4.96e-15 21.0    9.19 1.24e+13
 563 B1600-49    16:04:22.9 -49:09:57.9 0.33 1.02e-15 12.0   12.72 2.66e+12
 564 J1604-7203  16:04:29.1 -72:03:30.4 0.34 8.4e-17  33.0    4.75 2.68e+12
 565 B1601-52    16:05:16.2 -52:57:34.8 0.66 2.56e-16 78.0    2.81 8.47e+12
 566 B1604-00    16:07:12.0 -00:32:41.5 0.42 3.06e-16 17.0   10.17 2.6e+12 
 567 J1607-6449  16:07:48.7 -64:49:43.0 0.30 2.49e-17 16.0    9.09 5.52e+11
 568 J1609-1930  16:09:05.3 -19:30:08   1.56 5.09e-16 26.8   12.40 4.2e+12 
 569 J1609-4616  16:09:41.1 -46:16:22.5 0.25 5.01e-16 7.1    18.95 1.1e+12 
 570 B1607-13    16:10:42.7 -13:22:22   1.02 2.3e-16  89.8    3.01 9.34e+12
 571 J1610-5006  16:10:44.3 -50:06:42.2 0.48 1.36e-14 155.0   1.41 1.52e+14
 572 J1611-4949  16:11:46.6 -49:49:57.2 0.67 5.42e-16 57.0    3.83 9.1e+12 
 573 B1607-52    16:11:03.3 -52:09:22.1 0.18 5.17e-15 2.8    44.70 1.4e+12 
 574 J1611-5847  16:11:51.3 -58:47:42.3 0.35 2.01e-18 5.9    27.73 5.81e+10
 575 J1612-2408  16:12:26.0 -24:08:04   0.92 1.57e-15 31.8    8.02 8.73e+12
 576 J1612-5022  16:12:28.0 -50:22:57.3 1.37 3.4e-17  50.4    6.15 2.36e+12
 577 J1612-5805  16:12:27.8 -58:05:29.2 0.62 9.35e-16 17.0   12.29 3.61e+12
 578 B1609-47    16:13:29.0 -47:14:26.4 0.38 6.34e-16 14.0   11.77 2.44e+12
 579 B1612+07    16:14:40.9 +07:37:31.0 1.21 2.36e-15 25.0   11.69 8.43e+12
 580 J1614-2230  16:14:36.5 -22:30:31.2 0.00 9.62e-21 0.61   26.83 3.9e+8  
 581 J1614-3846  16:14:42.5 -38:46:35   0.46 9.2e-16  44.73   4.09 9.28e+12
 582 J1614-3937  16:14:31.2 -39:37:28.8 0.41 1.59e-16 27.0    6.30 2.35e+12
 583 B1610-50    16:14:11.2 -50:48:03.5 0.23 4.95e-13 37.0    3.59 1.73e+14
 584 J1615-4958  16:15:17.3 -49:58:02.0 0.56 1.46e-15 61.8    3.26 1.61e+13
 585 J1615-5444  16:15:01.1 -54:44:32.4 0.36 3.38e-16 15.0   10.67 1.91e+12
 586 B1611-55    16:15:40.4 -55:37:00.5 0.79 2e-15    22.0   10.75 6.82e+12
 587 J1616-5017  16:16:29.8 -50:17:14.9 0.49 4.66e-14 20.5    9.09 3.64e+13
 588 J1617-4608  16:17:35.1 -46:08:36.5 0.57 1.65e-14 17.0   11.80 1.51e+13
 589 J1617-5055  16:17:29.3 -50:55:13.2 0.07 1.35e-13 11.0    6.61 2.69e+13
 590 J1618-4624  16:18:52.7 -46:24:34.9 0.01 3.1e-21  1.02   21.44 3.75e+8 
 591 J1618-4723  16:18:06.8 -47:23:19.1 0.20 1.99e-15 15.0    8.04 4.61e+12
 592 J1621-5039  16:21:04.7 -50:39:48.6 1.08 1.3e-14  42.0    6.58 3.32e+13
 593 J1621-5243  16:21:55.8 -52:43:44   0.37 7.68e-16 35.0    4.67 6.64e+12
 594 J1622-3751  16:22:04.5 -37:51:13.9 0.73 2.57e-15 48.0    4.74 1.68e+13
 595 J1622-4332  16:22:45.4 -43:32:28.2 0.92 1.56e-15 41.0    6.20 1.12e+13
 596 J1622-4347  16:22:30.0 -43:47:21.4 0.46 5.05e-15 15.0   12.02 7.39e+12
 597 J1622-4802  16:22:47.1 -48:02:13.1 0.27 3.07e-16 43.0    3.30 5.83e+12
 598 J1622-4845  16:22:05.4 -48:46:29   0.74 1.1e-16  42.3    5.39 3.64e+12
 599 B1620-09    16:23:17.6 -09:08:48.7 1.28 2.58e-15 19.0   15.91 6.7e+12 
 600 B1620-26    16:23:38.2 -26:31:53.7 0.01 6.71e-19 2.71   11.41 1.39e+10
 601 B1620-42    16:23:48.2 -42:56:52.6 0.36 1.01e-15 29.0    5.56 6.33e+12
 602 J1623-4949  16:23:54.8 -49:49:04   0.73 4.21e-14 31.0    7.30 4.4e+13 
 603 J1624-4411  16:24:21.3 -44:11:33.8 0.23 7.99e-16 51.0    2.71 9.24e+12
 604 J1624-4613  16:24:18.7 -46:13:02   0.87 6.07e-17 197.0   1.36 9.78e+12
 605 J1624+5850  16:24:00.9 +58:50:15.7 0.65 3.31e-16 27.0    7.94 3.4e+12 
 606 J1624+8643  16:24:32.7 +86:43:13.2 0.40 2.55e-16 12.0   14.00 1.33e+12
 607 J1625-4913  16:25:16.4 -49:13:44.6 0.36 6.65e-15 23.0    6.91 1.29e+13
 608 J1626-4537  16:26:48.9 -45:37:25.6 0.37 8.28e-15 24.0    6.76 1.51e+13
 609 J1626-6621  16:26:06.8 -66:21:15.2 0.45 7.66e-16 22.0    8.12 4.21e+12
 610 J1627+1419  16:27:18.7 +14:19:20.7 0.49 3.93e-16 40.0    4.68 5.45e+12
 611 J1627-4706  16:27:28.7 -47:06:50.2 0.14 1.73e-15 23.0    4.51 6.36e+12
 612 J1627-4845  16:27:10.3 -48:45:08   0.61 3.64e-15 170.0   1.38 6.25e+13
 613 J1627-5547  16:27:21.0 -55:47:52.4 0.35 7.38e-16 24.0    6.60 4.49e+12
 614 J1627-5936  16:27:52.5 -59:36:55.3 0.35 8e-18    119.0   1.60 1.93e+12
 615 J1628-4804  16:28:26.8 -48:04:59   0.87 1.24e-15 255.0   1.12 5.38e+13
 616 J1629-3825  16:29:14.6 -38:25:29.3 0.53 4.44e-16 14.0   13.83 2.46e+12
 617 J1629-6902  16:29:08.7 -69:02:45.2 0.01 1e-20    1.0    21.95 6.63e+8 
 618 J1630+3734  16:30:36.4 +37:34:42.0 0.00 1.08e-20 1.9    14.95 7.42e+8 
 619 J1630-4719  16:30:02.4 -47:19:42   0.56 1.42e-14 19.0   10.47 1.57e+13
 620 J1631-4155  16:31:18.3 -41:55:03.7 0.55 8.81e-18 28.0    7.05 5.75e+11
 621 J1632-1013  16:32:54.2 -10:13:18   0.72 6.6e-17  34.0    6.62 1.91e+12
 622 J1632-4621  16:32:49.8 -46:21:48.6 1.71 7.6e-14  42.0    8.26 8.32e+13
 623 B1630-44    16:33:47.0 -44:53:07.8 0.44 6.2e-15  30.0    5.87 1.63e+13
 624 B1629-50    16:33:00.0 -50:15:08.3 0.35 3.79e-15 21.0    7.53 8.93e+12
 625 J1634-5107  16:34:04.9 -51:07:45.6 0.51 1.57e-15 39.0    4.88 1.63e+13
 626 J1634-5640  16:34:19.1 -56:40:48.7 0.22 4.1e-17  16.0    7.90 7.55e+11
 627 J1635-1511  16:35:47.3 -15:11:52   1.18 2.32e-16 262.0   1.19 2.55e+13
 628 B1633+24    16:35:25.7 +24:18:47.3 0.49 1.19e-16 18.3   10.18 1.38e+12
 629 J1635-4944  16:35:55.4 -49:44:36   0.67 8.79e-15 95.0    2.36 5.98e+13
 630 B1630-59    16:35:09.0 -59:54:41   0.53 1.37e-15 33.0    5.87 8.43e+12
 631 J1636-2614  16:36:11.5 -26:14:47.0 0.51 4.06e-15 13.0   14.69 5.75e+12
 632 J1637-4450  16:37:53.1 -44:50:26.3 0.25 5.75e-16 107.0   1.70 1.3e+13 
 633 B1634-45    16:37:58.6 -45:53:26.8 0.12 3.19e-15 5.9    15.68 2.3e+12 
 634 J1638-3815  16:38:37.3 -38:15:03.4 0.70 7.7e-17  70.0    3.21 4.2e+12 
 635 J1638+4005  16:38:16.2 +40:05:56.3 0.77 1.83e-16 29.7    7.83 2.78e+12
 636 J1638-4233  16:38:24.7 -42:33:55   0.51 1.01e-14 44.0    4.35 3.33e+13
 637 J1638-4725  16:38:12.9 -47:25:32   0.76 4.79e-15 132.0   1.84 6.37e+13
 638 J1638-5226  16:38:59.9 -52:26:57.4 0.34 2.65e-15 29.0    5.38 1.24e+13
 639 J1639-4359  16:39:06.8 -43:59:52   0.59 1.5e-17  35.0    5.83 9.36e+11
 640 B1635-45    16:39:21.2 -46:04:33.1 0.26 2.89e-15 17.0    8.07 6.3e+12 
 641 B1636-47    16:40:13.0 -47:15:38.1 0.52 4.21e-14 81.0    2.44 1.11e+14
 642 J1641-2347  16:41:18.0 -23:47:36   1.09 4.11e-17 90.0    3.10 3.96e+12
 643 J1641+8049  16:41:20.8 +80:49:52.9 0.00 8.95e-21 0.32   42.44 2.17e+8 
 644 J1643-1224  16:43:38.1 -12:24:58.6 0.00 1.85e-20 0.93   21.12 8.21e+8 
 645 J1643+1338  16:43:54.1 +13:38:43.9 1.10 7.78e-16 31.0    8.98 6.0e+12 
 646 J1643-4505  16:43:36.9 -45:05:45.8 0.24 3.18e-14 19.0    6.86 2.33e+13
 647 J1643-4550  16:43:13.5 -45:50:54.5 0.72 3e-14    28.0    8.03 3.36e+13
 648 B1641-45    16:44:49.2 -45:59:09.7 0.46 2.01e-14 13.32  13.51 1.31e+13
 649 B1642-03    16:45:02.0 -03:17:57.8 0.39 1.78e-15 7.9    21.31 2.31e+12
 650 J1645+1012  16:45:34.4 +10:12:16.0 0.41 8.13e-17 20.0    8.53 1.25e+12
 651 J1646-2142  16:46:18.6 -21:42:02.4 0.01 8.34e-21 2.0    12.43 1.38e+9 
 652 B1643-43    16:46:51.3 -43:46:38   0.23 1.13e-13 70.0    2.12 1.4e+14 
 653 J1646-5123  16:46:36.3 -51:23:14.6 0.53 2.1e-15  24.0    8.06 7.61e+12
 654 B1641-68    16:46:54.9 -68:31:51.7 1.79 1.7e-15  98.0    3.62 2.79e+13
 655 J1647-3607  16:47:46.5 -36:07:04   0.21 1.29e-16 15.0    8.21 1.17e+12
 656 J1647+6608  16:47:32.5 +66:08:22.2 1.60 7.84e-15 55.0    6.10 3.38e+13
 657 J1648-3256  16:48:06.0 -32:56:40.8 0.72 3.53e-15 17.0   13.30 7.74e+12
 658 J1648-6044  16:48:51.2 -60:44:25.5 0.58 4.29e-16 27.0    7.52 3.87e+12
 659 J1649+2533  16:49:44.2 +25:33:07.0 1.02 5.59e-16 38.0    7.03 6.22e+12
 660 J1649-3805  16:49:48.2 -38:05:59.1 0.26 3.67e-17 32.0    4.33 1.31e+12
 661 J1649-3935  16:49:06.6 -39:35:44.2 0.77 3.91e-17 45.7    5.11 1.97e+12
 662 J1649-4349  16:49:20.4 -43:49:22.2 0.87 4.4e-17  192.0   1.39 8.15e+12
 663 J1650-1654  16:50:27.1 -16:54:42.2 1.75 3.2e-15  62.0    5.65 2.43e+13
 664 J1650-4126  16:50:13.1 -41:26:33.8 0.31 1.98e-17 13.0   11.40 4.52e+11
 665 J1650-4502  16:50:32.3 -45:02:37.3 0.38 1.61e-14 19.0    8.64 1.67e+13
 666 B1648-17    16:51:31.7 -17:09:22   0.97 3.04e-15 34.0    7.70 1.3e+13 
 667 B1648-42    16:51:48.7 -42:46:09.9 0.84 4.75e-15 152.0   1.68 6.89e+13
 668 B1647-52    16:51:42.9 -52:22:58.3 0.64 1.81e-15 22.0    9.63 6.49e+12
 669 B1647-528   16:51:41.4 -52:55:47.7 0.89 2.12e-15 65.0    3.87 2.6e+13 
 670 J1651-7642  16:51:07.8 -76:42:39.5 1.76 1.36e-15 105.0   3.35 2.67e+13
 671 J1652-1400  16:52:16.6 -14:00:27.4 0.31 1.76e-17 23.1    6.39 6.67e+11
 672 B1649-23    16:52:58.5 -24:03:51   1.70 3.16e-15 52.1    6.64 2.31e+13
 673 J1652+2651  16:52:03.0 +26:51:40.4 0.92 6.54e-16 48.0    5.30 8.49e+12
 674 B1650-38    16:53:39.7 -38:38:20.8 0.31 2.79e-15 14.0   10.51 5.12e+12
 675 J1653-4030  16:53:34.2 -40:30:01.4 1.02 4.36e-16 161.0   1.73 2.24e+13
 676 J1653-4105  16:53:25.3 -41:05:25.6 0.50 5.41e-17 45.0    4.20 2.27e+12
 677 J1653-4249  16:53:40.2 -42:49:03.3 0.61 4.81e-15 35.0    5.95 1.68e+13
 678 J1654-2713  16:54:23.6 -27:13:02   0.79 1.68e-16 32.0    7.38 2.87e+12
 679 J1654-3710  16:54:44.4 -37:10:57.1 0.94 7.35e-16 32.0    8.04 6.13e+12
 680 J1655-3048  16:55:24.5 -30:48:42   0.54 3.66e-17 108.0   1.92 4.25e+12
 681 J1656-3621  16:56:32.9 -36:21:59.7 0.73 1.28e-15 36.0    6.30 8.91e+12
 682 J1656+6203  16:56:10.2 +62:03:50.4 0.78 8.44e-16 30.4    7.69 6.12e+12
 683 J1657+3304  16:57:50.6 +33:04:33.6 1.57 1.73e-15 49.8    6.67 1.44e+13
 684 J1657-4432  16:57:36.7 -44:32:20   0.61 8.2e-15  31.0    6.69 1.94e+13
 685 J1658+3630  16:58:26.5 +36:30:30.0 0.03 1.16e-19 6.12    8.33 1.37e+10
 686 J1658-4958  16:58:54.9 -49:58:58.4 0.42 3.86e-15 27.0    6.37 1.16e+13
 687 B1657-13    16:59:53.0 -13:05:09.0 0.64 6.18e-16 68.0    3.17 1.15e+13
 688 J1700-3312  17:00:52.9 -33:12:46.5 1.36 4.71e-15 49.0    6.31 2.33e+13
 689 J1700-3611  17:00:49.3 -36:11:53   1.49 4.32e-15 60.0    5.40 2.73e+13
 690 J1700-4012  17:00:38.5 -40:12:38.6 0.28 9.91e-17 27.0    5.30 1.84e+12
 691 J1700-4422  17:00:53.6 -44:22:27   0.76 4e-17    72.0    3.24 3.12e+12
 692 J1700-4939  17:00:22.5 -49:39:15   0.58 1.08e-15 79.0    2.62 1.75e+13
 693 J1701-3130  17:01:43.5 -31:30:36.7 0.29 5.6e-17  17.0    8.46 8.78e+11
 694 B1657-45    17:01:29.1 -45:33:48.7 0.32 5.19e-16 42.0    3.68 6.46e+12
 695 J1702-4128  17:02:52.5 -41:28:48.2 0.18 5.23e-14 36.0    3.34 5.36e+13
 696 J1702-4310  17:02:26.9 -43:10:40   0.24 2.24e-13 23.0    5.73 7.45e+13
 697 B1700-18    17:03:51.0 -18:46:14.8 0.80 1.73e-15 23.0   10.37 6.63e+12
 698 B1700-32    17:03:22.5 -32:41:48.0 1.21 6.6e-16  49.0    5.96 8.72e+12
 699 J1703-4442  17:03:20.5 -44:42:42   1.75 1.43e-14 56.0    6.26 4.64e+13
 700 J1703-4851  17:03:54.5 -48:52:01.0 1.40 5.07e-15 55.0    5.70 2.71e+13
 701 J1704-3756  17:04:57.4 -37:56:42.9 0.31 1.13e-14 21.3    6.92 1.56e+13
 702 J1704-5236  17:04:40.5 -52:36:57.4 0.23 5.2e-17  24.1    5.37 1.19e+12
 703 B1659-60    17:04:14.8 -60:16:54   0.31 9.1e-16  125.0   1.56 1.96e+13
 704 B1702-19    17:05:36.0 -19:06:38.6 0.30 4.14e-15 14.0   10.41 6.23e+12
 705 J1705-3423  17:05:42.3 -34:23:43.1 0.26 1.08e-15 21.0    6.44 4.74e+12
 706 J1705-3950  17:05:29.8 -39:50:59   0.32 6.06e-14 34.0    4.47 5.7e+13 
 707 J1705-4331  17:05:35.9 -43:31:13.6 0.22 7.12e-17 15.0    8.40 8.72e+11
 708 J1705-6135  17:05:15.3 -61:35:15   0.81 6e-17    85.0    2.85 4.49e+12
 709 J1706-4434  17:06:23.1 -44:34:30.0 0.43 2.58e-15 21.6    8.07 7.59e+12
 710 J1706-6118  17:06:09.7 -61:18:11.7 0.36 2.92e-16 5.3    31.55 6.29e+11
 711 B1703-40    17:07:21.7 -40:53:55.1 0.58 1.92e-15 79.0    2.63 2.33e+13
 712 J1707-4341  17:07:40.1 -43:41:12.0 0.89 5.7e-15  28.0    8.95 1.47e+13
 713 J1707-4729  17:07:15.5 -47:29:34.5 0.27 1.56e-15 42.0    3.38 1.11e+13
 714 J1708-3426  17:08:57.7 -34:26:44.0 0.69 4.21e-15 35.0    6.32 1.57e+13
 715 J1708-3506  17:08:17.6 -35:06:22.6 0.00 1.14e-20 1.74   13.31 9.96e+8 
 716 J1708-3641  17:08:35.9 -36:41:21.5 0.59 1.35e-16 78.3    2.66 6.13e+12
 717 J1708-4522  17:08:12.9 -45:22:51   1.30 2.61e-15 37.0    8.17 1.31e+13
 718 B1701-75    17:08:02.5 -75:39:23   1.19 1.88e-15 45.0    6.43 1.35e+13
 719 B1706-16    17:09:26.4 -16:40:57.7 0.65 6.31e-15 19.0   11.32 1.47e+13
 720 J1709+2313  17:09:05.7 +23:13:27.8 0.00 3.63e-21 1.14   17.73 4.31e+8 
 721 J1709-3626  17:09:45.1 -36:26:03.6 0.45 2.27e-15 33.0    5.41 1.82e+13
 722 J1709-4401  17:09:41.3 -44:01:11.2 0.87 7.37e-15 20.0   12.39 1.19e+13
 723 B1706-44    17:09:42.7 -44:29:08.2 0.10 9.3e-14  13.0    6.69 2.68e+13
 724 J1710-2616  17:10:04.9 -26:16:35   0.95 2e-17    96.0    2.73 2.93e+12
 725 J1710+4923  17:10:04.4 +49:23:11.4 0.00 1.82e-20 0.74   22.71 6.35e+8 
 726 B1709-15    17:11:55.0 -15:09:39.7 0.87 1.1e-15  20.0   12.41 4.6e+12 
 727 J1711-4322  17:11:10.5 -43:22:53.1 0.10 2.67e-17 16.0    5.51 5.51e+11
 728 B1707-53    17:11:53.1 -53:50:18.3 0.90 1.55e-14 23.0   10.96 1.99e+13
 729 J1712-2715  17:12:11.7 -27:15:53   0.26 1.28e-15 64.0    2.32 1.43e+13
 730 J1713+0747  17:13:49.5 +07:47:37.4 0.00 8.53e-21 0.39   53.94 2.47e+8 
 731 J1713+7810  17:13:27.0 +78:10:33.9 0.43 1.14e-16 24.0    7.29 1.77e+12
 732 J1714-1054  17:14:40.1 -10:54:10.9 0.70 5.88e-17 82.0    2.75 4.27e+12
 733 J1715-3859  17:15:37.8 -38:59:25.1 0.93 4.4e-15  128.0   2.05 5.71e+13
 734 J1716-3720  17:16:11.3 -37:20:44   0.63 1.8e-14  105.0   2.09 9.34e+13
 735 J1716-4111  17:16:44.3 -41:11:09.5 1.04 2.88e-15 33.0    8.19 1.23e+13
 736 J1716-4711  17:16:01.1 -47:11:00.9 0.56 8.33e-16 16.0   12.42 3.2e+12 
 737 B1714-34    17:17:20.2 -34:24:59.6 0.66 9.8e-15  40.0    5.39 2.73e+13
 738 J1717-3737  17:17:15.9 -37:37:36   0.68 5.29e-15 68.0    3.26 3.38e+13
 739 J1717-3953  17:17:25.5 -39:53:55   1.09 3.3e-17  367.0   0.91 1.2e+13 
 740 B1713-40    17:17:52.3 -41:03:17.8 0.89 3.7e-15  14.0   18.07 5.91e+12
 741 J1717-5800  17:17:35.6 -58:00:05.4 0.32 1.96e-16 30.0    5.07 2.88e+12
 742 J1718-3825  17:18:13.5 -38:25:18.0 0.07 1.32e-14 12.0    6.29 9.17e+12
 743 J1718-4539  17:18:11.9 -45:39:15.9 0.59 7.51e-15 36.0    5.68 2.15e+13
 744 J1719-1438  17:19:10.0 -14:38:00.9 0.01 8.04e-21 1.0    21.62 5.93e+8 
 745 J1719-2330  17:19:36.1 -23:30:14   0.45 2.19e-15 18.0    9.96 5.83e+12
 746 J1719-3458  17:19:12.1 -34:58:22.4 0.49 1.49e-17 25.9    7.21 6.91e+11
 747 B1715-40    17:19:01.7 -40:06:59.5 0.19 1.67e-15 14.0    8.30 3.94e+12
 748 J1719-4302  17:19:48.7 -43:02:11.4 0.24 3.92e-16 8.3    15.66 1.14e+12
 749 B1718-02    17:20:57.2 -02:12:23.9 0.48 8.28e-17 82.0    2.34 4.93e+12
 750 B1717-16    17:20:25.2 -16:33:33.7 1.57 5.8e-15  46.0    7.21 2.43e+13
 751 J1720+2150  17:20:01.3 +21:50:12.8 1.62 7.4e-16  70.0    4.81 1.32e+13
 752 J1720-2446  17:20:22.4 -24:46:27   0.87 5.93e-16 56.0    4.44 9.41e+12
 753 B1717-29    17:20:34.1 -29:33:16.2 0.62 7.46e-16 34.0    6.16 6.42e+12
 754 J1720-3659  17:20:01.9 -36:59:06.5 0.35 3.27e-17 21.0    7.52 8.29e+11
 755 B1718-19    17:21:01.4 -19:36:51   1.00 1.62e-15 46.9    5.67 1.31e+13
 756 J1721-2457  17:21:05.4 -24:57:06.1 0.00 5.54e-21 0.92   19.44 4.23e+8 
 757 B1718-35    17:21:32.7 -35:32:49.6 0.28 2.52e-14 69.0    2.24 6.87e+13
 758 B1718-32    17:22:02.9 -32:07:45.3 0.48 6.45e-16 20.0    9.18 3.52e+12
 759 B1718-36    17:22:09.8 -36:32:53.3 0.40 4.46e-15 39.0    4.35 1.78e+13
 760 B1719-37    17:22:59.2 -37:12:04.5 0.24 1.09e-14 9.7    13.39 7.13e+12
 761 J1722-4400  17:22:46.5 -44:00:33.2 0.22 3.74e-16 7.0    17.96 9.38e+11
 762 J1723-3659  17:23:07.5 -36:59:14.2 0.20 8.03e-15 17.0    7.09 1.46e+13
 763 J1724-4500  17:24:25.8 -45:00:15   1.31 3.51e-15 38.0    7.99 1.56e+13
 764 J1725-0732  17:25:12.2 -07:32:59.2 0.24 4.3e-16  20.0    6.56 2.85e+12
 765 J1725-2852  17:25:09.9 -28:52:22   1.26 1.99e-15 79.0    3.78 2.43e+13
 766 J1725-3546  17:25:42.2 -35:46:16   1.03 1.5e-14  97.0    2.81 8.13e+13
 767 J1725-4043  17:25:41.4 -40:43:11   1.47 2.79e-15 99.0    3.25 3.6e+13 
 768 J1726-3635  17:26:49.6 -36:35:45.6 0.29 1.44e-15 66.0    2.34 1.59e+13
 769 J1727-2739  17:27:30.9 -27:38:53   1.29 1.07e-15 112.0   2.72 2.51e+13
 770 J1727-2951  17:27:00.4 -29:51:40.8 0.03 3.1e-19  18.9    5.68 3.35e+10
 771 B1726-00    17:28:34.8 -00:07:45.0 0.39 1.12e-15 31.0    5.36 7.13e+12
 772 J1728-3733  17:28:46.2 -37:33:08   0.62 7.2e-17  18.0   11.60 1.59e+12
 773 J1728-4028  17:28:27.6 -40:28:10   0.87 2.33e-16 120.0   2.11 1.23e+13
 774 J1729-2117  17:29:10.8 -21:17:28   0.07 1.72e-19 2.7    26.14 7.75e+9 
 775 J1730-2304  17:30:21.6 -23:04:31.1 0.01 2.02e-20 1.74   14.93 1.59e+9 
 776 J1730-2900  17:30:08.2 -29:00:46   1.54 8.85e-15 44.0    7.47 2.87e+13
 777 B1727-33    17:30:32.5 -33:50:39.4 0.14 8.48e-14 31.0    3.46 5.77e+13
 778 J1731-3322  17:31:14.3 -33:22:45   0.54 2.81e-14 71.4    2.81 8.78e+13
 779 B1727-47    17:31:42.1 -47:44:36.2 0.83 1.64e-13 24.0   10.09 6.74e+13
 780 J1732-1930  17:32:20.0 -19:30:09   0.48 1.82e-16 23.0    8.04 2.15e+12
 781 J1732-3426  17:32:07.1 -34:26:05   0.33 4.02e-16 33.0    4.70 4.52e+12
 782 B1729-41    17:32:50.0 -41:28:48   0.63 1.28e-14 24.0    8.77 1.88e+13
 783 J1732-5049  17:32:47.7 -50:49:00.1 0.01 1.42e-20 1.76   13.31 1.21e+9 
 784 B1730-22    17:33:26.4 -22:28:37   0.87 4.27e-17 84.3    2.97 3.77e+12
 785 J1733-2533  17:33:25.8 -25:33:11   0.66 2.1e-15  57.0    3.81 1.79e+13
 786 J1733-2837  17:33:33.9 -28:37:33   0.77 1.11e-15 20.0   11.66 4.62e+12
 787 B1730-37    17:33:26.7 -37:16:55.2 0.34 1.5e-14  57.0    2.82 4.62e+13
 788 J1733-4005  17:33:58.6 -40:05:39.7 0.56 3.62e-15 17.0   11.74 7.92e+12
 789 J1733-5515  17:33:00.4 -55:15:40   1.01 4e-16    69.0    3.88 9.51e+12
 790 B1732-02    17:34:45.6 -02:12:39.1 0.84 4.21e-16 41.7    5.83 5.92e+12
 791 J1734-2415  17:34:41.6 -24:15:20   0.61 1.05e-15 49.0    4.27 1.91e+13
 792 J1734-2859  17:34:00.1 -28:59:53.4 0.30 8e-18    26.5    5.55 5.14e+11
 793 J1734-3058  17:34:50.8 -30:58:41.4 0.54 1.62e-17 22.6    8.65 6.3e+11 
 794 J1735-0243  17:35:48.1 -2:43:48    0.78 6.32e-16 106.0   2.27 1.8e+13 
 795 B1732-07    17:35:04.9 -07:24:52.1 0.42 1.21e-15 22.0    7.83 5.29e+12
 796 J1737-3102  17:37:33.7 -31:02:00.5 0.77 3.73e-14 31.0    7.51 4.15e+13
 797 B1734-35    17:37:40.0 -35:55:43.8 0.40 6.12e-15 16.0   10.49 8.67e+12
 798 J1738+0333  17:38:53.9 +03:33:10.8 0.01 2.41e-20 1.44   15.72 1.4e+9  
 799 J1738-2330  17:38:08.8 -23:30:47   1.98 8.56e-15 69.0    5.40 4.42e+13
 800 J1738-2736  17:38:14.6 -27:36:25.8 0.63 4.62e-15 23.7    8.88 1.12e+13
 801 J1738-2955  17:38:52.1 -29:55:57.4 0.44 8.2e-14  62.0    2.93 1.19e+14
 802 B1735-32    17:38:54.1 -32:11:53.6 0.77 7.95e-16 25.0    9.32 4.89e+12
 803 J1739+0612  17:39:17.9 +06:12:28.4 0.23 1.56e-16 15.0    8.61 1.29e+12
 804 J1739-1313  17:39:57.8 -13:13:18.6 1.22 8.17e-17 12.0   25.05 7.53e+11
 805 B1736-29    17:39:34.2 -29:03:02.2 0.32 7.87e-15 10.0   15.20 6.15e+12
 806 J1739-3023  17:39:39.7 -30:23:12.9 0.11 1.14e-14 7.6    11.92 5.59e+12
 807 B1736-31    17:39:24.3 -31:31:15.3 0.53 1.86e-14 98.0    2.08 8.77e+13
 808 J1739-3951  17:39:38.2 -39:52:00.3 0.34 1.99e-17 19.0    8.19 5.86e+11
 809 J1740+1000  17:40:25.9 +10:00:06.3 0.15 2.15e-14 19.0    5.60 1.89e+13
 810 B1737+13    17:40:07.3 +13:11:56.6 0.80 1.45e-15 48.0    4.96 1.26e+13
 811 B1737-30    17:40:33.8 -30:15:43.5 0.61 4.66e-13 10.0   21.05 4.74e+13
 812 J1740-3052  17:40:50.0 -30:52:04.3 0.57 2.55e-14 32.0    6.28 3.53e+13
 813 J1740-3327  17:40:25.7 -33:27:53.5 0.52 3.9e-15  23.0    8.29 9.94e+12
 814 J1741+1351  17:41:31.1 +13:51:44.1 0.00 3.02e-20 0.32   63.15 3.82e+8 
 815 J1741-2054  17:41:57.2 -20:53:57.1 0.41 1.7e-14  45.96   3.77 4.77e+13
 816 J1741-2719  17:41:35.0 -27:19:23   0.35 8.06e-17 30.0    5.25 1.85e+12
 817 J1741-2733  17:41:01.3 -27:33:51   0.89 1.48e-16 55.0    4.57 4.62e+12
 818 J1741+2758  17:41:53.5 +27:58:09.0 1.36 1.84e-15 40.0    7.73 1.19e+13
 819 J1741-3016  17:41:07.0 -30:16:31   1.89 8.99e-15 111.0   3.29 7.27e+13
 820 J1741+3855  17:41:12.3 +38:55:09.9 0.83 2.06e-16 38.7    6.25 3.84e+12
 821 B1737-39    17:41:18.0 -39:27:38.2 0.51 1.71e-15 25.0    7.61 7.15e+12
 822 J1742-3957  17:42:04.4 -39:57:22   1.02 8.16e-17 120.0   2.27 7.36e+12
 823 J1742-4616  17:42:26.1 -46:16:53.5 0.41 3.38e-17 37.0    4.65 1.47e+12
 824 B1740-03    17:43:08.1 -03:39:11.5 0.44 1.56e-15 18.0    9.86 4.92e+12
 825 B1740-13    17:43:37.6 -13:51:38.0 0.41 4.78e-16 25.0    6.78 3.77e+12
 826 J1743-4212  17:43:05.2 -42:12:02.4 0.31 7.83e-16 15.0    9.83 2.9e+12 
 827 J1744-1610  17:44:16.5 -16:10:35.8 1.76 2.38e-15 41.0    8.58 1.39e+13
 828 J1744-2335  17:44:48.4 -23:35:55   1.68 8.33e-16 59.0    5.83 1.18e+13
 829 J1744-3130  17:44:05.6 -31:30:04   1.07 2.12e-14 28.0    9.79 2.83e+13
 830 J1744-3922  17:44:02.6 -39:22:21.1 0.17 1.55e-18 6.2    18.02 5.35e+10
 831 J1744-5337  17:44:38.9 -53:37:51   0.36 1.9e-16  42.0    3.84 3.93e+12
 832 J1745-0129  17:45:02.0 -01:29:18.1 1.05 6.31e-16 19.0   14.37 3.31e+12
 833 J1745-0952  17:45:09.1 -09:52:39.6 0.02 9.25e-20 10.0    5.98 1.3e+10 
 834 J1745+1252  17:45:44.1 +12:52:38.3 1.06 5.63e-16 105.4   2.62 1.71e+13
 835 J1745-2758  17:45:52.2 -27:58:38.0 0.49 4.42e-18 42.6    4.39 6.14e+11
 836 B1742-30    17:45:56.3 -30:40:22.9 0.37 1.07e-14 21.0    7.69 1.5e+13 
 837 J1745-3812  17:45:15.4 -38:12:07.3 0.70 2.43e-15 24.0    9.25 8.2e+12 
 838 J1746+2540  17:46:06.8 +25:40:37.5 1.06 1.05e-15 33.0    8.27 7.41e+12
 839 B1745-12    17:48:17.4 -13:00:52.0 0.39 1.21e-15 20.0    8.35 4.81e+12
 840 B1746-30    17:49:13.4 -30:02:35   0.61 7.87e-15 88.0    2.43 5.24e+13
 841 J1749-4931  17:49:23.7 -49:31:59   0.45 5.9e-16  8.0    22.63 1.35e+12
 842 J1749-5417  17:49:47.0 -54:17:30.7 0.31 1.5e-16  22.15   6.68 1.87e+12
 843 B1745-56    17:49:44.5 -56:05:19   1.33 2.12e-15 65.0    4.71 2.7e+13 
 844 J1749+5952  17:49:33.2 +59:52:36.1 0.44 1.52e-16 26.1    6.74 2.22e+12
 845 J1750-2438  17:50:59.7 -24:38:58   0.71 1.08e-14 19.0   11.83 1.37e+13
 846 J1750-28    17:50:04.0 -28:45:00   1.30 5.78e-15 35.1    8.62 1.85e+13
 847 B1747-31    17:50:47.3 -31:57:44.1 0.91 1.97e-16 85.0    3.01 8.17e+12
 848 J1750-3503  17:50:44.5 -35:03:08.9 0.68 3.81e-17 114.0   2.01 4.67e+12
 849 J1751-2857  17:51:32.6 -28:57:46.5 0.00 1.12e-20 0.74   24.43 5.12e+8 
 850 J1751-3323  17:51:32.7 -33:23:39.6 0.55 8.83e-15 34.0    5.80 2.2e+13 
 851 B1747-46    17:51:42.1 -46:57:26.5 0.74 1.3e-15  20.0   11.46 5.15e+12
 852 J1752+2359  17:52:35.4 +23:59:48.2 0.41 6.43e-16 11.0   15.56 1.93e+12
 853 B1749-28    17:52:58.6 -28:06:37.3 0.56 8.13e-15 12.0   16.75 7.51e+12
 854 J1752-2821  17:52:24.5 -28:21:10   0.64 3.47e-15 20.0   10.64 8.17e+12
 855 J1753-1914  17:53:35.1 -19:14:58   0.06 2.02e-18 14.0    5.15 1.27e+11
 856 J1753-2240  17:53:39.8 -22:40:42   0.10 9.7e-19  8.6     9.64 5.8e+10 
 857 B1750-24    17:53:30.6 -25:00:25   0.53 1.41e-14 93.2    2.17 7.3e+13 
 858 J1754-3443  17:54:37.3 -34:43:53.9 0.36 5.71e-16 19.0    8.43 3.14e+12
 859 J1754-3510  17:54:54.6 -35:10:43.0 0.39 7.82e-16 12.0   13.95 2.33e+12
 860 J1755-0903  17:55:10.3 -09:03:51.6 0.19 7.81e-16 9.7    12.03 1.87e+12
 861 J1755-1650  17:55:11.6 -16:50:41   0.73 6.86e-16 26.0    8.75 4.72e+12
 862 J1755-2521  17:55:59.7 -25:21:27   1.18 9.02e-14 33.0    8.72 6.87e+13
 863 J1755-2550  17:55:38.4 -25:50:22.0 0.32 2.43e-15 25.7    5.84 8.7e+12 
 864 J1755-26    17:55:16.2 -26:00:00   0.43 1.23e-14 25.7    6.80 1.97e+13
 865 J1755-2725  17:55:41.8 -27:25:45   0.26 1.37e-17 28.0    4.92 7.62e+11
 866 J1756-2251  17:56:46.6 -22:51:59.3 0.03 1.02e-18 1.6    29.24 1.12e+10
 867 B1753-24    17:56:57.9 -24:35:34   0.67 2.85e-16 39.0    5.58 4.55e+12
 868 J1757-1500  17:57:12.7 -15:00:28.5 0.18 1.5e-15  4.78   24.13 1.28e+12
 869 J1757-1854  17:57:03.7 -18:54:03.3 0.02 2.63e-18 1.8    22.32 2.37e+10
 870 J1757-2223  17:57:50.7 -22:23:49   0.19 7.82e-16 5.0    23.40 9.7e+11 
 871 B1754-24    17:57:29.3 -24:22:07.4 0.23 1.3e-14  19.0    6.81 1.49e+13
 872 J1757-5322  17:57:15.1 -53:22:26.3 0.01 2.63e-20 2.3    12.20 2.31e+9 
 873 J1758-2846  17:58:15.4 -28:46:02   0.77 9.41e-17 30.0    7.75 2.16e+12
 874 J1758+3030  17:58:25.8 +30:30:24.0 0.95 7.2e-16  42.0    6.15 7.8e+12 
 875 J1759-1736  17:59:28.1 -17:36:10   0.80 2.55e-16 44.0    5.40 4.85e+12
 876 B1756-22    17:59:24.1 -22:05:33   0.46 1.09e-14 11.0   16.54 7.97e+12
 877 J1759-2307  17:59:30.9 -23:07:17   0.56 3.76e-15 52.0    3.85 2.18e+13
 878 J1759-2922  17:59:48.2 -29:22:07   0.57 4.63e-15 20.0   10.08 9.43e+12
 879 J1759-3107  17:59:22.0 -31:07:21.8 1.08 3.77e-15 24.0   11.51 1.22e+13
 880 J1800-0125  18:00:22.0 -01:25:30.6 0.78 1.15e-14 51.0    4.62 3.77e+13
 881 J1800+5034  18:00:44.3 +50:34:21.7 0.58 1.17e-16 20.0   10.11 1.5e+12 
 882 B1758-03    18:01:22.6 -03:57:55.7 0.92 3.31e-15 33.0    7.72 1.32e+13
 883 J1801-1417  18:01:51.0 -14:17:34.5 0.00 5.3e-21  1.3    15.44 5.27e+8 
 884 B1758-23    18:01:19.8 -23:04:44.6 0.42 1.13e-13 265.0   1.42 2.81e+14
 885 B1757-24    18:01:00.0 -24:51:27.5 0.12 1.28e-13 12.0    7.92 2.94e+13
 886 B1758-29    18:01:46.8 -29:20:38.1 1.08 3.29e-15 61.0    4.53 2.42e+13
 887 J1801-3210  18:01:25.8 -32:10:53.7 0.01 7.22e-23 2.5    11.12 1.22e+8 
 888 J1801-3458  18:01:52.6 -34:58:37   1.39 3.97e-16 110.0   2.86 1.51e+13
 889 J1802+0128  18:02:27.4 +01:28:23.7 0.55 2.11e-15 22.0    8.99 7.0e+12 
 890 J1802-0523  18:02:12.1 -5:23:29    1.68 2.65e-15 146.0   2.37 5.15e+13
 891 J1802-2124  18:02:05.3 -21:24:03.6 0.01 7.26e-20 0.74   44.77 1.38e+9 
 892 B1800-21    18:03:51.4 -21:37:07.3 0.13 1.34e-13 44.0    2.64 9.29e+13
 893 B1800-27    18:03:31.6 -27:12:06   0.33 1.71e-17 32.0    4.85 9.51e+11
 894 J1803-3329  18:03:44.4 -33:29:10.7 0.63 3.37e-16 21.0   10.08 2.67e+12
 895 J1804-2717  18:04:21.1 -27:17:31.3 0.01 4.09e-20 5.9     9.41 3.83e+9 
 896 B1802+03    18:05:10.1 +03:06:30.2 0.22 9.99e-16 12.0   10.40 2.62e+12
 897 J1805-0619  18:05:31.4 -06:19:45.4 0.45 9.69e-16 27.0    6.65 5.8e+12 
 898 J1805-1504  18:05:06.1 -15:04:36   1.18 2.73e-16 340.0   0.97 3.39e+13
 899 J1805-2447  18:05:25.9 -24:47:30   0.66 5.82e-18 22.0    9.83 3.68e+11
 900 J1805-2948  18:05:42.4 -29:48:00   0.43 4.74e-16 22.0    7.91 3.31e+12
 901 B1804-12    18:06:06.7 -11:54:28.7 0.52 1.41e-15 39.0    4.95 1.76e+13
 902 J1806-2125  18:06:19.8 -21:27:55.5 0.48 1.18e-13 55.0    3.41 1.28e+14
 903 J1806+2819  18:06:25.0 +28:19:01.1 0.02 3.75e-20 3.0    11.63 3.78e+9 
 904 J1807+0756  18:07:51.2 +07:56:43.3 0.46 1.29e-16 27.0    6.72 2.12e+12
 905 B1804-08    18:07:38.0 -08:47:43.2 0.16 2.88e-17 12.0    9.02 4.43e+11
 906 B1804-27    18:07:08.4 -27:15:03.0 0.83 1.22e-14 25.0    9.67 1.91e+13
 907 J1808-0813  18:08:09.4 -08:13:01.8 0.88 1.24e-15 38.0    6.54 9.26e+12
 908 J1808-1020  18:08:45.6 -10:20:48.3 0.60 7.72e-16 26.0    7.90 5.8e+12 
 909 J1808-1517  18:08:39.0 -15:17:40   0.54 2.67e-15 18.0   10.91 6.45e+12
 910 B1805-20    18:08:06.3 -20:58:08   0.92 1.71e-14 84.5    3.04 7.57e+13
 911 J1808-3249  18:08:04.4 -32:49:34   0.36 7.05e-15 18.0    8.93 1.45e+13
 912 J1809-0119  18:09:51.3 -01:19:29.0 0.74 2.29e-15 23.0    9.97 7.63e+12
 913 J1809-0743  18:09:35.9 -07:43:01.4 0.31 1.52e-16 18.0    8.29 1.53e+12
 914 J1809-1429  18:09:45.5 -14:29:25.0 0.90 5.24e-15 25.0   10.06 1.25e+13
 915 J1809-1917  18:09:43.1 -19:17:38.1 0.08 2.55e-14 26.0    3.46 2.44e+13
 916 B1806-21    18:09:14.3 -21:09:02.9 0.70 3.82e-15 15.0   14.93 6.43e+12
 917 J1809-3547  18:09:26.9 -35:47:18   0.86 1.2e-16  190.0   1.40 1.33e+13
 918 J1810+0705  18:10:47.0 +07:05:36.3 0.31 2.42e-16 127.0   1.55 1.19e+13
 919 J1810-1709  18:10:28.2 -17:09:27   1.16 3.33e-16 309.0   1.04 3.48e+13
 920 J1810-1820  18:10:55.5 -18:20:39   0.15 5.22e-17 31.0    3.58 1.45e+12
 921 J1810-2005  18:10:58.9 -20:05:08.2 0.03 1.47e-19 11.0    5.28 2.42e+10
 922 B1806-53    18:10:44.4 -53:38:07.6 0.26 3.86e-16 22.0    6.22 2.97e+12
 923 J1811-0154  18:11:19.8 -01:54:30.9 0.92 1.61e-15 35.0    7.29 9.73e+12
 924 J1811-1717  18:11:26.5 -17:17:47   0.39 1.2e-16  59.0    2.91 4.32e+12
 925 J1811-1736  18:11:55.0 -17:36:37.7 0.10 9.01e-19 63.0    2.72 2.69e+11
 926 J1811-2405  18:11:19.8 -24:05:18.4 0.00 1.38e-20 2.1    27.15 4.25e+8 
 927 J1811-2439  18:11:55.5 -24:39:53   0.42 2.97e-16 24.0    7.15 2.86e+12
 928 J1811-4930  18:11:27.1 -49:30:20.8 1.43 2.25e-15 39.0    8.14 1.28e+13
 929 B1810+02    18:12:53.1 +02:26:57.1 0.79 3.6e-15  20.0   11.86 8.32e+12
 930 B1809-173   18:12:07.2 -17:18:29.5 1.21 1.91e-14 60.0    4.86 5.73e+13
 931 B1809-176   18:12:15.8 -17:33:37.8 0.54 9.82e-16 191.0   1.26 3.35e+13
 932 J1812-20    18:12:36.5 -20:58.1    1.90 2.4e-16  392.0   1.00 3.93e+13
 933 J1812-2102  18:12:20.9 -21:02:36   1.22 2.39e-14 66.0    4.45 7.51e+13
 934 J1812-2526  18:12:32.3 -25:26:38   0.32 1.77e-16 19.0    7.88 1.74e+12
 935 J1812-3039  18:12:44.9 -30:39:21   0.59 6.6e-16  24.0    8.49 4.27e+12
 936 J1813+1822  18:13:38.7 +18:22:15.0 0.34 2.1e-17  20.0    7.73 6.33e+11
 937 J1813-2113  18:13:39.8 -21:13:00.4 0.43 2.08e-15 23.0    7.55 7.25e+12
 938 B1811+40    18:13:13.2 +40:13:39.0 0.93 2.55e-15 28.0    9.15 9.8e+12 
 939 J1814-0521  18:14:26.1 -05:21:37.0 1.01 8.84e-16 43.0    6.21 8.85e+12
 940 J1814-0618  18:14:41.2 -06:18:01.7 1.38 2.92e-16 194.0   1.65 2.23e+13
 941 J1814-1649  18:14:37.3 -16:49:28   0.96 6.33e-15 58.0    4.49 3.19e+13
 942 J1815-1910  18:15:03.0 -19:10:00.4 1.25 3.63e-14 52.0    5.70 6.86e+13
 943 J1815+5546  18:15:05.7 +55:46:23.3 0.43 9.47e-17 18.0    9.66 1.21e+12
 944 J1816-0755  18:16:24.5 -07:55:22.5 0.22 6.48e-15 9.1    13.71 5.72e+12
 945 B1813-17    18:16:18.6 -17:29:02.7 0.78 7.26e-15 37.0    6.35 2.18e+13
 946 B1813-26    18:16:35.3 -26:49:53   0.59 6.65e-17 65.5    3.17 3.64e+12
 947 J1816+4510  18:16:35.9 +45:10:33.8 0.00 4.31e-20 1.0    17.92 1.22e+9 
 948 J1816-5643  18:16:36.4 -56:43:42.1 0.22 1.93e-18 22.6    5.56 2.14e+11
 949 B1813-36    18:17:05.8 -36:18:04.6 0.39 2.02e-15 17.0    9.74 5.29e+12
 950 J1817-3837  18:17:00.2 -38:37:59.7 0.38 5.8e-16  10.0   16.62 1.67e+12
 951 J1818-0151  18:18:25.7 -01:51:54.0 0.84 9.11e-15 35.1    6.92 2.32e+13
 952 B1815-14    18:18:23.7 -14:22:36.7 0.29 2.04e-15 53.0    2.84 1.57e+13
 953 J1819-0925  18:19:50.5 -09:25:49.9 0.85 3.13e-15 33.0    7.42 1.28e+13
 954 J1819-1114  18:19:28.7 -11:14:43   0.29 5.66e-16 74.0    2.15 1.99e+13
 955 J1819+1305  18:19:56.2 +13:05:15.2 1.06 3.59e-16 82.0    3.35 1.68e+13
 956 J1819-1318  18:19:43.6 -13:18:42   1.52 5.97e-16 41.0    7.96 6.95e+12
 957 J1819-1510  18:19:53.6 -15:10:20.6 0.23 7.85e-18 30.0    4.32 5.67e+11
 958 B1818-04    18:20:52.5 -04:27:37.7 0.60 6.33e-15 19.0   10.83 1.48e+13
 959 J1820-0509  18:20:22.7 -05:09:38.5 0.34 9.32e-16 21.0    7.37 4.42e+12
 960 B1817-13    18:20:19.7 -13:46:15.3 0.92 4.5e-15  151.0   1.76 6.73e+13
 961 B1817-18    18:20:39.0 -18:18:03.3 0.31 9.36e-17 28.0    5.33 1.86e+12
 962 J1821+0155  18:21:38.8 +01:55:21.9 0.03 2.9e-20  1.7    30.02 2.19e+9 
 963 J1821-0256  18:21:10.3 -02:56:38.6 0.41 3.72e-17 25.0    6.85 1.52e+12
 964 J1821-1432  18:21:39.7 -14:32:53.2 1.92 5.37e-15 97.0    3.79 4.92e+13
 965 J1821+1715  18:21:13.5 +17:15:47.0 1.37 8.71e-16 64.0    4.85 1.31e+13
 966 J1821+4147  18:21:52.3 +41:47:02.5 1.26 1.73e-15 44.0    6.77 1.27e+13
 967 J1822-0719  18:22:28.0 -07:19:55.0 0.50 1.9e-17  18.5   10.16 5.59e+11
 968 J1822-0848  18:22:51.8 -08:48:59.0 0.83 1.35e-16 55.0    4.42 4.41e+12
 969 J1822-0902  18:22:35.7 -09:02:59.1 0.15 1.78e-14 7.11   14.54 6.56e+12
 970 J1822+1120  18:22:14.6 +11:20:56.2 1.79 2.35e-15 59.0    6.00 1.98e+13
 971 B1820-14    18:22:54.0 -14:00:02.4 0.21 9.07e-16 17.0    7.29 3.52e+12
 972 B1819-22    18:22:58.9 -22:56:31   1.87 1.35e-15 81.0    4.48 2.6e+13 
 973 J1822+2617  18:22:44.8 +26:17:26.8 0.59 7.98e-16 13.27  15.50 2.6e+12 
 974 J1822-4209  18:22:11.3 -42:09:10.9 0.46 4.59e-16 28.0    6.42 4.14e+12
 975 J1823-0154  18:23:52.1 -01:54:04.6 0.76 1.13e-15 15.0   15.54 3.5e+12 
 976 B1821+05    18:23:30.9 +05:50:24.3 0.75 2.27e-16 60.0    3.86 6.21e+12
 977 J1823-1126  18:23:19.8 -11:26:04   1.85 3.65e-14 44.0    8.19 5.83e+13
 978 B1820-30A   18:23:40.4 -30:21:40.1 0.01 3.38e-18 0.98   21.47 1.19e+10
 979 B1820-30B   18:23:41.5 -30:21:40.9 0.38 2.99e-17 14.3   11.46 5.42e+11
 980 B1820-31    18:23:46.7 -31:06:49.7 0.28 2.93e-15 8.9    16.05 3.34e+12
 981 J1824-0132  18:24:55.5 -01:32:24.0 0.22 2.82e-17 22.4    5.68 8.12e+11
 982 B1821-11    18:24:29.5 -11:18:42.6 0.44 3.55e-15 51.0    3.50 2.63e+13
 983 J1824-1350  18:24:50.1 -13:50:21.0 1.40 6.07e-16 58.2    5.38 9.93e+12
 984 J1824-1423  18:24:57.3 -14:23:05.3 0.36 3.92e-16 28.0    5.72 3.81e+12
 985 B1821-19    18:24:00.5 -19:46:03.3 0.19 5.24e-15 3.3    37.44 1.66e+12
 986 J1824-2233  18:24:10.3 -22:33:11   1.16 3.01e-16 32.0    8.94 3.85e+12
 987 J1824-2328  18:24:28.6 -23:28:17   1.51 1.74e-15 51.0    6.38 1.47e+13
 988 B1821-24A   18:24:32.0 -24:52:10.8 0.00 1.62e-18 1.6    15.23 8.57e+9 
 989 B1822+00    18:25:15.3 +00:04:19.7 0.78 8.76e-16 33.0    7.10 6.76e+12
 990 J1825-0319  18:25:55.9 -03:19:57.5 0.00 6.8e-21  0.38   54.82 2.18e+8 
 991 B1822-09    18:25:30.5 -09:35:21.2 0.77 5.24e-14 47.0    4.96 7.43e+13
 992 J1825-1108  18:25:18.3 -11:08:54   1.93 1.9e-15  68.8    5.34 2.78e+13
 993 B1822-14    18:25:02.9 -14:46:53.7 0.28 2.27e-14 28.0    5.07 2.88e+13
 994 B1823-13    18:26:13.1 -13:34:46.8 0.10 7.53e-14 34.7    2.96 5.41e+13
 995 J1826-2415  18:26:36.0 -24:15:54.5 0.00 1.74e-20 1.9    12.77 1.31e+9 
 996 J1827-0750  18:27:02.7 -07:50:19.2 0.27 1.54e-15 38.0    3.74 1.22e+13
 997 B1824-10    18:27:05.4 -09:58:43.1 0.25 1e-15    57.0    2.51 1.14e+13
 998 J1828-0611  18:28:20.7 -06:11:51.5 0.27 1.46e-15 17.0    8.14 4.48e+12
 999 J1828-1101  18:28:18.8 -11:01:50.8 0.07 1.48e-14 49.0    3.66 1.64e+13
1000 J1828-2119  18:28:21.5 -21:19:56   0.51 1.27e-15 34.0    5.62 8.35e+12
1001 J1829+0000  18:29:47.1 +00:00:08.5 0.20 5.25e-16 21.0    5.72 3.28e+12
1002 J1829-0734  18:29:05.3 -7:34:22    0.32 4.79e-15 19.0    7.91 9.78e+12
1003 B1826-17    18:29:43.1 -17:51:03.9 0.31 5.55e-15 18.0    8.20 9.26e+12
1004 J1829+2456  18:29:34.6 +24:56:18.1 0.04 5.25e-20 1.7    33.40 2.7e+9  
1005 J1830-0052  18:30:30.7 -00:52:54.0 0.35 2.37e-16 16.0    9.78 1.7e+12 
1006 J1830-0131  18:30:19.6 -01:31:48.1 0.15 2.11e-15 18.0    5.87 5.61e+12
1007 B1828-11    18:30:47.5 -10:59:26.5 0.41 5.99e-14 9.5    18.00 1.61e+13
1008 J1830-1414  18:30:00.3 -14:14:37   0.77 7.62e-17 22.0   10.62 1.33e+12
1009 J1831-0823  18:31:36.3 -08:23:23.9 0.61 3.09e-16 20.0   10.40 2.44e+12
1010 J1831-0952  18:31:34.3 -09:52:01.7 0.07 8.32e-15 14.0    5.27 8.25e+12
1011 J1832+0029  18:32:50.7 +00:29:27   0.53 1.55e-15 15.0   12.99 4.96e+12
1012 J1832-0644  18:32:42.6 -06:44:01.8 0.74 3.71e-14 60.0    3.84 7.94e+13
1013 B1829-08    18:32:37.0 -08:27:03.7 0.65 6.39e-14 23.0    9.30 4.29e+13
1014 J1832-0836  18:32:27.5 -08:36:55.0 0.00 8.27e-21 0.34   46.66 2.86e+8 
1015 B1829-10    18:32:40.8 -10:21:32.7 0.33 4.2e-15  24.0    6.39 1.71e+13
1016 J1833-0209  18:33:05.4 -02:09:16.4 0.29 2.75e-15 30.7    4.74 1.98e+13
1017 B1831-03    18:33:41.8 -03:39:04.2 0.69 4.16e-14 19.0   11.61 2.69e+13
1018 B1830-08    18:33:40.2 -08:27:31.6 0.09 9.18e-15 14.0    5.77 8.91e+12
1019 B1828-60    18:33:14.8 -60:23:04   1.89 2.7e-16  80.0    4.55 9.1e+12 
1020 B1831-00    18:34:17.2 -00:10:53.3 0.52 1.05e-17 34.7    5.54 7.75e+11
1021 J1834-0031  18:34:51.0 -00:31:34.3 0.33 4.49e-16 13.0   11.77 1.91e+12
1022 B1831-04    18:34:25.6 -04:26:15.8 0.29 7.19e-17 104.0   1.71 4.91e+12
1023 J1834-0602  18:34:37.9 -6:02:35    0.49 1.83e-15 35.0    5.32 1.31e+13
1024 J1834-0731  18:34:15.9 -07:31:05.9 0.51 5.82e-14 140.0   1.53 2.68e+14
1025 J1834-1202  18:34:23.1 -12:02:26.4 0.61 6.74e-18 75.0    2.82 1.32e+12
1026 J1834-1710  18:34:53.4 -17:10:50   0.36 4.69e-17 21.0    7.59 9.93e+11
1027 J1834-1855  18:34:45.9 -18:55:59   1.47 1.93e-15 71.0    4.52 2.16e+13
1028 J1835-0349  18:35:12.9 -03:49:09.9 0.84 3.06e-15 28.0    8.70 1.74e+13
1029 B1832-06    18:35:05.5 -06:43:06.4 0.31 4.05e-14 60.5    2.58 7.92e+13
1030 J1835-0847  18:35:45.7 -8:47:20    0.85 4.85e-16 108.0   2.31 1.61e+13
1031 J1835-09242 18:35:21.8 -09:24:15.9 0.24 1.18e-17 45.3    3.01 1.16e+12
1032 J1835-0928  18:35:22.2 -9:28:02    0.62 9.69e-16 64.2    3.30 1.36e+13
1033 J1835-0944  18:35:46.6 -09:44:27.2 0.15 4.38e-15 19.0    5.46 8.49e+12
1034 J1835-0946  18:35:44.8 -9:46:38    0.38 4.32e-17 7.2    23.24 3.28e+11
1035 J1835-1020  18:35:57.5 -10:20:04.5 0.30 5.92e-15 11.0   13.35 5.86e+12
1036 J1835-1106  18:35:18.4 -11:06:16.1 0.17 2.06e-14 8.4    12.97 8.34e+12
1037 J1835-1548  18:35:50.3 -15:48:38   0.67 1.74e-15 42.0    5.19 1.21e+13
1038 B1834-04    18:36:51.7 -04:36:37.6 0.35 1.66e-15 18.0    8.80 5.71e+12
1039 B1834-10    18:36:53.9 -10:08:08.3 0.56 1.18e-14 17.0   11.75 1.28e+13
1040 J1836-1324  18:36:52.2 -13:24:33.6 0.18 1.04e-15 16.0    7.09 3.54e+12
1041 J1837-0045  18:37:32.1 -00:45:10.6 0.62 1.68e-15 31.0    6.73 8.79e+12
1042 J1837+0053  18:37:28.4 +00:53:13   0.47 3.77e-17 108.0   1.84 4.22e+12
1043 J1837-0604  18:37:43.5 -6:04:49    0.10 4.52e-14 30.0    3.22 3.75e+13
1044 B1834-06    18:37:14.6 -06:53:02.1 1.91 7.72e-16 182.0   2.03 3.46e+13
1045 J1837-0822  18:37:39.6 -08:22:12.4 1.10 1.21e-16 53.7    5.18 4.86e+12
1046 J1837+1221  18:37:07.1 +12:21:54.0 1.96 6.2e-15  46.0    8.08 2.51e+13
1047 J1837-1837  18:37:54.2 -18:37:08   0.62 5.5e-15  19.0   11.01 9.77e+12
1048 J1838-0107  18:38:39.4 -01:07:48.6 0.44 5.46e-18 45.0    3.98 7.18e+11
1049 J1838-1046  18:38:26.4 -10:46:57   1.22 3.08e-15 34.0    8.61 1.31e+13
1050 J1838+1523  18:38:46.7 +15:23:25.4 0.55 2.03e-17 67.0    2.99 2.45e+12
1051 J1838+1650  18:38:43.0 +16:50:16.0 1.90 2.68e-15 92.0    3.98 3.29e+13
1052 J1839-0223  18:39:58.0 -02:23:09.5 1.27 4.76e-15 67.9    4.40 3.24e+13
1053 J1839-0402  18:39:51.0 -04:02:24.9 0.52 7.69e-15 16.0   12.02 9.73e+12
1054 J1839-0436  18:39:00.0 -04:36:57.5 0.15 8.1e-16  12.0    8.63 2.35e+12
1055 J1839-0627  18:39:20.4 -6:27:34    0.48 1.32e-16 29.0    6.39 2.3e+12 
1056 J1839-0643  18:39:09.8 -06:43:45.2 0.45 3.64e-15 74.0    2.50 2.96e+13
1057 J1839-1238  18:39:43.7 -12:38:40.7 1.91 4.95e-15 49.0    7.48 2.39e+13
1058 J1840+0214  18:40:34.0 +02:14:54.7 0.80 8.29e-15 22.0   10.79 1.39e+13
1059 J1840-0445  18:40:45.5 -4:45:08    0.42 1.13e-14 53.0    3.32 3.81e+13
1060 J1840-0559  18:40:23.1 -05:59:16.2 0.86 9.6e-15  45.0    5.47 3.48e+13
1061 J1840-0809  18:40:33.3 -08:09:03.6 0.96 2.35e-15 35.0    7.41 1.18e+13
1062 J1840-0815  18:40:13.7 -08:15:08.8 1.10 2.43e-15 34.0    8.17 1.16e+13
1063 J1840-1207  18:40:53.7 -12:07:32.6 0.75 3.2e-15  21.0   11.00 8.24e+12
1064 B1839+56    18:40:44.5 +56:40:54.8 1.65 1.49e-15 57.5    5.93 1.54e+13
1065 J1841+0130  18:41:17.7 +01:30:16.9 0.03 8.17e-18 11.0    5.25 1.73e+11
1066 J1841-0157  18:41:56.2 -01:57:54.6 0.66 1.81e-14 40.0    5.42 3.71e+13
1067 J1841-0345  18:41:38.6 -03:48:42.6 0.20 5.79e-14 20.0    6.07 3.29e+13
1068 B1838-04    18:41:05.6 -04:25:19.5 0.19 6.39e-15 9.8    11.76 5.42e+12
1069 B1839+09    18:41:55.9 +09:12:07.3 0.38 1.09e-15 14.0   11.75 3.2e+12 
1070 J1841-1404  18:41:34.3 -14:04:19   1.33 6.41e-16 122.0   2.54 2.12e+13
1071 J1841-7845  18:41:25.9 -78:45:15   0.35 1.6e-16  41.4    3.88 3.56e+12
1072 J1842-0153  18:42:57.8 -01:53:26.7 1.05 6.72e-15 66.0    4.14 3.73e+13
1073 J1842+0358  18:42:17.0 +03:58:35.3 0.23 8.11e-16 8.0    16.19 1.58e+12
1074 B1839-04    18:42:26.4 -04:00:01.5 1.84 5.08e-16 345.0   1.10 5.93e+13
1075 J1842-0415  18:42:11.2 -04:15:38.2 0.53 2.19e-14 27.0    7.15 2.76e+13
1076 J1842+0638  18:42:10.0 +06:38:15.0 0.31 7.6e-17  20.0    7.46 1.2e+12 
1077 J1842-0800  18:42:54.9 -08:00:53.5 1.26 1.94e-16 52.3    5.68 5.44e+12
1078 J1842-0905  18:42:22.1 -09:05:30.0 0.34 1.05e-14 20.0    7.82 1.42e+13
1079 J1842+1332  18:42:29.9 +13:32:01.5 0.47 2.29e-16 146.0   1.46 1.3e+13 
1080 J1843-0000  18:43:27.9 -00:00:41.5 0.88 7.77e-15 38.0    6.55 2.32e+13
1081 J1843-0459  18:43:27.6 -04:59:30.4 0.75 8.54e-16 90.0    2.61 1.78e+13
1082 J1843-0510  18:43:09.7 -05:10:04.5 0.67 3.89e-15 36.0    6.05 1.55e+13
1083 J1843-0702  18:43:22.4 -07:02:54.6 0.19 2.14e-15 7.1    16.54 2.28e+12
1084 J1843-1507  18:43:33.6 -15:07:03.0 0.58 7.2e-15  19.0   10.70 1.12e+13
1085 J1844-0030  18:44:41.0 -00:30:25.8 0.64 6.08e-15 31.0    6.86 1.67e+13
1086 B1842-02    18:44:44.9 -02:44:40.9 0.51 1.67e-14 46.0    4.15 4.72e+13
1087 J1844-0302  18:44:06.9 -03:02:11.2 1.20 7.81e-15 33.3    8.73 2.41e+13
1088 B1841-04    18:44:33.4 -04:33:12.4 0.99 3.91e-15 27.0    9.79 1.17e+13
1089 B1841-05    18:44:05.1 -05:38:34.1 0.26 9.71e-15 23.0    5.89 1.55e+13
1090 B1842+14    18:44:54.8 +14:54:14.1 0.38 1.87e-15 16.0   10.20 4.79e+12
1091 B1842-04    18:45:34.7 -04:34:29.8 0.49 1.13e-14 25.0    7.42 1.84e+13
1092 J1845-0545  18:45:38.4 -05:45:18.2 1.09 1.34e-14 33.0    8.40 2.65e+13
1093 J1845+0623  18:45:08.5 +06:23:57.6 1.42 5.46e-16 26.0   12.21 4.22e+12
1094 J1845-0635  18:45:07.4 -06:35:23.4 0.34 4.49e-15 25.0    6.23 1.15e+13
1095 J1845-0743  18:45:57.1 -07:43:38.5 0.10 3.67e-16 9.3     9.35 1.22e+12
1096 J1845-0826  18:45:05.6 -08:26:39.7 0.63 9.35e-15 31.0    6.83 2.73e+13
1097 J1845-1114  18:45:45.7 -11:14:11.0 0.21 2.01e-15 5.6    21.97 1.74e+12
1098 J1846+0051  18:46:43.8 +00:51:39.0 0.43 1.12e-14 24.0    7.31 1.75e+13
1099 J1846-0749  18:46:19.7 -07:49:21.4 0.35 1.26e-15 17.0    9.27 4.17e+12
1100 J1846-07492 18:46:07.9 -07:49:13.2 0.86 5.19e-15 36.0    6.84 1.8e+13 
1101 B1844-04    18:47:22.8 -04:02:14.4 0.60 5.17e-14 29.0    7.08 4.56e+13
1102 J1847-0427  18:47:18.8 -4:27:59    0.26 5.9e-18  48.4    2.94 7.7e+11 
1103 J1847-0438  18:47:37.9 -04:38:15.3 0.96 1.09e-14 21.0   12.41 1.52e+13
1104 J1847-0605  18:47:21.0 -06:05:14.1 0.78 4.65e-15 37.0    6.33 1.75e+13
1105 J1848-0023  18:48:37.8 -0:23:17    0.54 1.61e-15 24.0    8.12 6.67e+12
1106 B1845-01    18:48:23.5 -01:23:58.3 0.66 5.25e-15 37.0    5.83 1.85e+13
1107 J1848-0601  18:48:20.3 -06:01:07.7 0.23 2.87e-16 22.0    5.79 2.55e+12
1108 J1848+0647  18:48:56.0 +06:47:31.7 0.51 8.75e-15 27.0    7.01 1.75e+13
1109 J1848+0826  18:48:43.7 +08:26:35.9 0.33 2.72e-16 37.0    4.18 4.15e+12
1110 J1848-1150  18:48:11.8 -11:50:09.2 1.31 1.43e-15 42.0    7.23 1.1e+13 
1111 J1848-1414  18:48:39.1 -14:14:17   0.30 1.41e-17 30.0    4.89 7.69e+11
1112 J1849-0317  18:49:57.8 -3:17:31    0.67 2.2e-14  35.0    6.21 3.59e+13
1113 J1849+0409  18:49:03.4 +04:09:42.3 0.76 2.16e-14 16.0   14.56 1.63e+13
1114 J1849-0614  18:49:45.1 -06:14:31.5 0.95 5.39e-14 30.0    8.64 4.83e+13
1115 B1846-06    18:49:06.4 -06:37:06.9 1.45 4.62e-14 26.0   12.34 3.88e+13
1116 J1849+2423  18:49:34.6 +24:23:45.9 0.28 1.53e-16 27.0    5.22 2.28e+12
1117 J1850+0026  18:50:45.1 +00:26:25.6 1.08 3.59e-16 98.0    2.84 1.27e+13
1118 J1850-0026  18:50:14.7 -00:26:11.6 0.17 3.91e-14 57.0    2.31 6.4e+13 
1119 B1848+13    18:50:35.4 +13:35:58.3 0.35 1.49e-15 12.0   13.07 3.21e+12
1120 J1851-0029  18:51:55.0 -00:29:58.1 0.52 4.74e-15 32.0    5.99 1.52e+13
1121 J1851-0053  18:51:03.1 -00:53:07.3 1.41 8.74e-16 33.0    9.55 6.77e+12
1122 J1851-0114  18:51:16.4 -01:14:13.4 0.95 2.48e-15 44.0    5.89 1.52e+13
1123 J1851-0633  18:51:41.6 -06:33:48.4 1.92 2.4e-15  55.0    6.68 1.87e+13
1124 B1848+12    18:51:13.2 +12:59:35.2 1.21 1.15e-14 20.0   14.66 1.49e+13
1125 J1852-0118  18:52:17.1 -01:18:14.8 0.45 1.76e-15 48.0    3.77 1.37e+13
1126 J1852-0127  18:52:03.6 -01:27:23.4 0.43 5.15e-15 82.0    2.24 3.85e+13
1127 J1852-0635  18:52:57.4 -06:36:00.4 0.52 1.46e-14 113.0   1.83 8.77e+13
1128 J1852-2610  18:52:59.4 -26:10:12.7 0.34 8.77e-17 28.0    5.54 1.8e+12 
1129 J1853-0004  18:53:23.0 -00:04:33.4 0.10 5.57e-15 15.0    5.82 7.5e+12 
1130 J1853+0011  18:53:29.9 +00:11:30.6 0.40 3.35e-14 20.7    8.11 2.62e+13
1131 J1853+0505  18:53:04.3 +05:05:26.1 0.91 1.28e-15 195.0   1.39 4.48e+13
1132 J1853+0545  18:53:58.4 +05:45:55.2 0.13 6.12e-16 26.0    3.88 4.16e+12
1133 J1853+1303  18:53:57.3 +13:03:44.0 0.00 8.72e-21 2.19   13.16 8.39e+8 
1134 J1854-0524  18:54:55.3 -05:24:23.1 0.54 1.2e-15  23.3    8.41 5.59e+12
1135 B1851-14    18:54:44.2 -14:21:26.4 1.15 4.16e-15 47.0    6.04 2.99e+13
1136 J1855+0307  18:55:26.6 +03:07:20.2 0.85 1.81e-14 26.0    9.39 2.43e+13
1137 J1855-0941  18:55:15.6 -9:41:02    0.35 2.4e-16  45.0    3.55 4.71e+12
1138 J1856+0102  18:56:28.5 +01:02:10.6 0.62 1.22e-15 27.55   7.59 6.66e+12
1139 B1853+01    18:56:10.6 +01:13:21.3 0.27 2.08e-13 6.8    20.54 2.15e+13
1140 J1856-0526  18:56:21.9 -05:26:56.8 0.37 1.7e-15  40.0    4.10 1.12e+13
1141 B1854+00    18:57:00.8 +00:57:16.8 0.36 5.46e-17 36.0    4.46 1.82e+12
1142 J1857+0143  18:57:33.0 +01:43:47.0 0.14 3.12e-14 43.42   2.68 4.52e+13
1143 B1855+02    18:57:43.6 +02:12:41.1 0.42 4.03e-14 24.0    7.15 3.33e+13
1144 J1857+0526  18:57:15.8 +05:26:28.7 0.35 6.93e-15 30.0    5.28 1.71e+13
1145 B1855+09    18:57:36.3 +09:43:17.1 0.01 1.78e-20 3.03   11.65 1.55e+9 
1146 J1859+1526  18:59:44.3 +15:26:11.0 0.93 3.93e-15 32.0    8.02 1.39e+13
1147 J1859+7654  18:59:36.0 +76:54:55.6 1.39 5.05e-17 51.0    6.14 2.51e+12
1148 J1900-0051  19:00:46.6 -00:51:08.4 0.39 1.42e-16 14.0   11.81 1.16e+12
1149 J1900-0134  19:00:26.1 -01:34:38.2 1.83 3.05e-14 57.5    6.24 6.96e+13
1150 J1900+0634  19:00:28.0 +06:34:20.9 0.39 5.13e-15 20.43   8.13 1.11e+13
1151 J1900-0933  19:00:31.1 -09:33:48.1 1.42 2.26e-16 249.0   1.33 2.47e+13
1152 B1857-26    19:00:47.5 -26:00:43.8 0.61 2.05e-16 65.0    3.24 6.34e+12
1153 B1851-79    19:00:24.4 -79:51:48.2 1.28 1.86e-15 85.0    3.54 2.53e+13
1154 B1859+01    19:01:34.2 +01:56:38.2 0.29 2.36e-15 14.0   10.22 4.7e+12 
1155 J1901-0312  19:01:15.6 -03:12:29.5 0.36 2.29e-15 48.0    3.38 1.55e+13
1156 J1901-0315  19:01:16.3 -03:15:14.3 0.80 2.57e-15 20.0   11.92 7.33e+12
1157 B1859+03    19:01:31.7 +03:31:05.9 0.66 7.46e-15 35.0    6.15 2.89e+13
1158 B1859+07    19:01:38.9 +07:16:34.8 0.64 2.29e-15 40.0    5.34 1.32e+13
1159 J1901-0906  19:01:53.0 -09:06:11.1 1.78 1.64e-15 56.0    6.32 1.57e+13
1160 J1901+1306  19:01:48.7 +13:06:48.3 1.83 1.31e-16 66.0    5.43 5.23e+12
1161 J1901-1740  19:01:18.0 -17:40:00   1.96 8.23e-16 120.0   3.10 2.38e+13
1162 B1900+05    19:02:42.6 +05:56:25.9 0.75 1.29e-14 28.0    8.19 2.2e+13 
1163 B1900+06    19:02:50.2 +06:16:33.4 0.67 7.71e-15 13.0   16.92 7.92e+12
1164 J1902+0723  19:02:13.5 +07:23:51   0.49 2.1e-16  56.0    3.37 5.51e+12
1165 J1902-1036  19:02:42.3 -10:36:13.0 0.79 7.54e-15 19.0   12.44 1.14e+13
1166 B1900+01    19:03:29.9 +01:35:38.5 0.73 4.03e-15 19.0   11.97 8.37e+12
1167 J1903-0258  19:03:30.3 -02:58:15.6 0.30 6.79e-16 34.0    4.36 6.24e+12
1168 B1900-06    19:03:37.9 -06:32:21.5 0.43 3.38e-15 16.0   10.94 6.44e+12
1169 J1903-0848  19:03:11.2 -08:48:57.4 0.89 1.33e-15 36.0    6.94 9.92e+12
1170 J1903+2225  19:03:52.9 +22:25:12.3 0.65 4.45e-16 26.0    8.24 3.8e+12 
1171 J1904+0004  19:04:12.7 +00:04:05.2 0.14 1.18e-16 15.0    6.72 1.11e+12
1172 J1904-0150  19:04:55.5 -01:50:32.5 0.38 8.9e-16  13.0   12.64 2.69e+12
1173 B1901+10    19:04:02.4 +10:11:34.6 1.86 2.76e-16 172.0   2.12 1.96e+13
1174 J1904-1224  19:04:33.2 -12:24:01.3 0.75 7.42e-16 25.0    9.21 4.72e+12
1175 J1904-1629  19:04:51.3 -16:29:19   1.54 3.19e-15 30.8   10.71 1.21e+13
1176 B1902-01    19:05:27.7 -00:56:40.8 0.64 3.06e-15 8.8    24.84 3.38e+12
1177 J1905+0600  19:05:04.3 +06:00:59.9 0.44 1.11e-15 35.0    5.07 8.14e+12
1178 J1905+0616  19:05:06.8 +06:16:16.7 0.99 1.35e-13 21.0   12.62 5.35e+13
1179 B1903+07    19:05:53.6 +07:09:19.4 0.65 4.94e-15 63.0    3.43 3.27e+13
1180 B1904+06    19:06:35.2 +06:41:02.9 0.27 2.14e-15 27.0    5.15 8.53e+12
1181 J1906+0649  19:06:11.9 +06:49:48.1 1.29 1.52e-16 60.0    5.02 5.12e+12
1182 J1906+1854  19:06:44.7 +18:54:08.5 1.02 2.05e-16 93.0    2.91 9.12e+12
1183 J1907+0249  19:07:42.0 +02:49:41   0.35 1.14e-15 32.04   4.96 7.41e+12
1184 J1907+0631  19:07:03.8 +06:31:18.9 0.32 4.52e-13 38.56   3.99 1.76e+14
1185 J1907+0731  19:07:54.7 +07:31:21.9 0.36 1.84e-14 17.0    9.44 1.6e+13 
1186 J1907+0740  19:07:44.1 +07:40:22.6 0.57 6.71e-16 21.0    9.60 3.77e+12
1187 J1907+0918  19:07:22.4 +09:18:30.7 0.23 9.43e-14 4.2    31.47 8.95e+12
1188 J1907+1149  19:07:37.7 +11:49:37.1 1.42 1.6e-13  28.0   11.32 7.77e+13
1189 B1904+12    19:07:10.7 +12:47:35.9 0.83 1.95e-15 33.0    7.32 1.92e+13
1190 B1905+39    19:07:34.6 +40:02:05.7 1.24 5.41e-16 72.5    4.07 1.16e+13
1191 J1908+0457  19:08:16.1 +04:57:41   0.85 9.8e-16  59.0    4.15 1.27e+13
1192 J1908+0500  19:08:05.1 +05:00:54.4 0.29 2.59e-15 5.4    27.43 1.91e+12
1193 J1908+0734  19:08:17.0 +07:34:14.3 0.21 8.25e-16 18.0    6.86 3.55e+12
1194 J1908+0909  19:08:07.4 +09:09:12.4 0.34 3.49e-14 18.0    8.58 2.32e+13
1195 B1906+09    19:08:58.7 +09:16:14   0.83 9.8e-17  94.0    2.62 6.33e+12
1196 J1908+2351  19:08:31.9 +23:51:41.9 0.38 1.7e-17  14.0   11.70 4.0e+11 
1197 B1907+00    19:09:35.2 +00:07:57.7 1.02 5.52e-15 21.0   12.79 1.83e+13
1198 B1907+02    19:09:38.3 +02:54:50.6 0.99 5.53e-15 33.0    8.00 1.7e+13 
1199 J1909+0749  19:09:08.2 +07:49:32   0.24 1.52e-13 10.67  12.18 2.88e+13
1200 B1907+10    19:09:48.6 +11:02:03.0 0.28 2.64e-15 11.0   12.92 3.92e+12
1201 J1909+1450  19:09:26.9 +14:50:58   1.00 2.19e-16 85.0    3.14 8.63e+12
1202 J1909+1859  19:09:18.6 +18:59:10.7 0.54 9.7e-17  28.0    6.99 1.91e+12
1203 J1910-0112  19:10:15.7 -1:12:06    1.36 1.78e-16 89.0    3.49 8.19e+12
1204 J1910+0225  19:10:10.3 +02:25:23.6 0.34 2.62e-16 30.0    5.19 3.33e+12
1205 B1907-03    19:10:29.6 -03:09:54.1 0.50 2.19e-15 25.0    7.55 8.91e+12
1206 J1910+0728  19:10:22.0 +07:28:37.0 0.33 8.31e-15 20.0    7.60 1.26e+13
1207 B1907+12    19:10:13.5 +12:31:40.2 1.44 8.23e-15 42.0    7.58 2.64e+13
1208 J1910+1256  19:10:09.7 +12:56:25.4 0.00 9.68e-21 0.43   49.99 2.9e+8  
1209 J1910-5959A 19:11:42.7 -59:58:26.9 0.00 2.95e-21 0.6    27.66 2.14e+8 
1210 J1910-5959C 19:11:05.5 -60:00:59.7 0.01 2.16e-21 2.8    11.55 5.4e+8  
1211 J1910-5959D 19:10:52.4 -59:59:05.4 0.01 9.64e-19 1.1    24.08 7.32e+9 
1212 J1911-1114  19:11:49.2 -11:14:22.4 0.00 1.39e-20 0.45   39.24 3.59e+8 
1213 J1911+1347  19:11:55.2 +13:47:34.3 0.00 1.69e-20 0.44   46.31 3.91e+8 
1214 J1911+1758  19:11:55.3 +17:58:45.7 0.46 1.31e-17 20.0    9.02 5.11e+11
1215 B1910+10    19:12:46.3 +10:36:41.6 0.41 1.58e-14 30.0    5.69 2.6e+13 
1216 J1912+2525  19:12:18.6 +25:25:02.1 0.62 2.25e-16 16.0   13.14 1.66e+12
1217 B1911-04    19:13:54.1 -04:40:47.6 0.83 4.07e-15 18.0   13.46 7.97e+12
1218 J1913+0446  19:13:50.8 +04:46:06   1.62 2.79e-13 60.0    5.62 2.2e+14 
1219 J1913+0904  19:13:21.0 +09:04:45.4 0.16 1.76e-14 6.0    18.12 5.52e+12
1220 B1911+09    19:13:52.7 +09:36:41.8 1.24 4.32e-16 51.0    5.80 7.34e+12
1221 J1913+1000  19:13:03.5 +10:00:02.4 0.84 1.67e-14 62.0    3.93 5.51e+13
1222 J1913+1011  19:13:20.3 +10:11:22.9 0.04 3.37e-15 5.0    10.39 1.95e+12
1223 J1913+1145  19:13:43.8 +11:45:33.1 0.31 5.02e-15 28.0    5.30 1.36e+13
1224 B1911+13    19:13:24.3 +14:00:52.5 0.52 8.04e-16 20.0    9.60 3.93e+12
1225 J1913+3732  19:13:27.8 +37:32:12.3 0.85 1.38e-15 30.0    8.16 7.72e+12
1226 J1914+0219  19:14:23.7 +02:19:47.8 0.46 1.02e-15 22.0    8.18 4.86e+12
1227 J1914+0631  19:14:17.2 +06:31:56.3 0.69 3.32e-17 26.67   8.30 1.65e+12
1228 B1911+11    19:14:10.1 +11:22:03.7 0.60 6.56e-16 23.0    8.96 4.81e+12
1229 J1915+0227  19:15:02.1 +02:27:47.7 0.32 2.99e-16 28.0    5.39 3.32e+12
1230 J1915+0738  19:15:24.8 +07:38:31.4 1.54 3.31e-15 20.0   16.63 7.99e+12
1231 J1915+0838  19:15:13.8 +08:38:59.7 0.34 1.57e-15 25.0    6.25 6.82e+12
1232 B1913+10    19:15:29.9 +10:09:43.3 0.40 1.53e-14 9.5    17.99 8.15e+12
1233 J1915+1410  19:15:35.4 +14:10:51.5 0.30 4.89e-17 24.0    6.08 1.15e+12
1234 B1913+16    19:15:27.9 +16:06:27.3 0.06 8.62e-18 10.0    6.74 1.94e+11
1235 B1913+167   19:15:19.1 +16:47:08.5 1.62 4.05e-16 47.0    7.17 6.56e+12
1236 J1916+0748  19:16:51.5 +07:48:00   0.54 1.07e-14 230.0   1.16 1.2e+14 
1237 J1916+0844  19:16:19.0 +08:44:07.0 0.44 2.9e-15  29.0    6.09 1.77e+13
1238 B1914+09    19:16:32.3 +09:51:25.9 0.27 2.52e-15 12.0   11.55 4.17e+12
1239 B1913+105   19:16:11.7 +10:30:53.4 0.63 3.4e-17  39.0    5.41 1.57e+12
1240 B1914+13    19:16:58.6 +13:12:50.0 0.28 3.66e-15 9.6    14.79 4.25e+12
1241 J1916-2939  19:16:32.7 -29:39:27.8 1.25 1.24e-15 61.0    4.86 1.49e+13
1242 J1916+3224  19:16:03.4 +32:24:39.7 1.14 3.47e-15 46.6    6.07 1.9e+13 
1243 B1915+13    19:17:39.7 +13:53:57.0 0.19 7.2e-15  8.4    14.05 4.93e+12
1244 B1915+22    19:17:44.2 +22:22:48.8 0.43 2.86e-15 38.0    4.60 1.39e+13
1245 J1918-0642  19:18:48.0 -06:42:34.9 0.01 2.57e-20 2.1    12.59 2.58e+9 
1246 J1918-1052  19:18:48.2 -10:52:46.3 0.80 8.65e-16 20.0   11.90 4.8e+12 
1247 B1916+14    19:18:23.6 +14:45:06.0 1.18 2.12e-13 27.0   10.70 8.63e+13
1248 J1918+1541  19:18:07.7 +15:41:15.2 0.37 2.54e-15 25.34   6.41 8.8e+12 
1249 B1917+00    19:19:50.6 +00:21:39.7 1.27 7.67e-15 36.0    8.31 2.19e+13
1250 J1919+0134  19:19:43.6 +01:34:56.5 1.60 5.89e-16 80.0    4.20 1.34e+13
1251 J1919+2621  19:19:41.0 +26:21:29.4 0.65 5.46e-16 18.6   11.55 3.14e+12
1252 J1920-0950  19:20:55.9 -09:50:01.0 1.04 3.93e-16 60.0    4.51 8.21e+12
1253 B1918+26    19:20:38.3 +26:50:38.4 0.79 3.44e-17 28.1    8.38 1.14e+12
1254 J1921+0812  19:21:47.7 +08:12:51.8 0.21 5.36e-15 3.5    37.20 1.78e+12
1255 B1919+14    19:21:24.1 +14:19:17.1 0.62 5.6e-15  40.0    5.23 2.64e+13
1256 B1918+19    19:21:03.7 +19:48:44.7 0.82 8.96e-16 134.0   1.87 2.66e+13
1257 B1919+20    19:21:51.5 +20:03:20.8 0.76 5e-17    47.0    4.94 2.29e+12
1258 B1919+21    19:21:44.8 +21:53:02.2 1.34 1.35e-15 43.0    7.13 1.95e+13
1259 J1922+1733  19:22:53.2 +17:33:23.4 0.24 1.34e-14 12.0   10.80 9.61e+12
1260 B1920+20    19:22:08.0 +20:17:57.3 1.17 6.49e-16 80.0    3.60 1.4e+13 
1261 B1920+21    19:22:53.5 +21:10:41.9 1.08 8.18e-15 32.7    8.43 2.51e+13
1262 B1921+17    19:23:07.8 +17:06:09.4 0.55 4.3e-17  28.0    7.02 1.27e+12
1263 J1923+2515  19:23:22.4 +25:15:40.5 0.00 9.56e-21 0.67   26.48 4.32e+8 
1264 J1923+4243  19:23:15.2 +42:43:18.6 0.60 2.53e-15 27.0    7.59 9.4e+12 
1265 B1922+20    19:24:40   +20:40:03   0.24 2.09e-15 28.0    4.71 8.69e+12
1266 B1923+04    19:26:24.4 +04:31:31.5 1.07 2.46e-15 27.0   10.20 9.29e+12
1267 J1926-0652  19:26:37.0 -06:52:42.7 1.61 3.91e-16 247.0   1.41 3.26e+13
1268 B1924+14    19:26:57.2 +14:34:55.3 1.32 2.19e-16 149.0   2.08 1.5e+13 
1269 B1924+16    19:26:45.3 +16:48:32.7 0.58 1.8e-14  19.0   10.66 1.77e+13
1270 B1924+19    19:26:22.8 +19:28:11.7 1.35 1.43e-15 88.0    3.51 2.29e+13
1271 J1927+0911  19:27:25.6 +09:11:05.7 0.29 6.35e-17 7.4    19.63 4.9e+11 
1272 B1925+18    19:27:10.4 +18:52:08.5 0.48 1.16e-16 28.0    6.60 2.83e+12
1273 B1925+188   19:27:24.9 +18:56:36.8 0.30 2.24e-15 43.0    3.47 1.37e+13
1274 B1925+22    19:27:08.0 +22:34:57.3 1.43 7.71e-16 84.0    3.78 1.61e+13
1275 J1928+1746  19:28:42.5 +17:46:29.6 0.07 1.32e-14 10.88   6.65 8.33e+12
1276 J1928+1923  19:28:05.1 +19:23:31.3 0.82 6.35e-15 96.0    2.54 5.19e+13
1277 B1926+18    19:29:16.7 +18:44:59.5 1.22 2.36e-15 49.0    5.98 1.65e+13
1278 J1929+1955  19:29:17.5 +19:55:07.9 0.26 2.56e-15 16.0    8.46 5.59e+12
1279 J1929+2121  19:29:04.2 +21:21:22.6 0.72 2.14e-15 16.0   14.19 5.14e+12
1280 J1929+3817  19:29:07.0 +38:17:57.5 0.81 6.1e-16  85.0    2.85 1.43e+13
1281 B1927+13    19:30:00.9 +13:16:11.1 0.76 3.66e-15 21.0   11.04 8.81e+12
1282 J1930-1852  19:30:29.7 -18:51:46.2 0.19 1.8e-17  9.1    12.65 2.67e+11
1283 J1931-0144  19:31:32.0 -01:44:22.5 0.59 2.93e-17 40.5    5.07 1.51e+12
1284 B1929+15    19:31:55.7 +15:36:57.5 0.31 5.01e-15 27.0    5.56 1.31e+13
1285 J1931+1952  19:31:55.8 +19:52:11.5 0.50 1.01e-16 14.0   13.49 9.76e+11
1286 B1929+10    19:32:14.0 +10:59:33.3 0.23 1.16e-15 12.0   10.58 2.83e+12
1287 B1929+20    19:32:08.0 +20:20:46.4 0.27 4.22e-15 40.0    3.55 1.74e+13
1288 B1930+22    19:32:22.7 +22:20:51.5 0.14 5.76e-14 4.5    22.95 7.49e+12
1289 J1932-3655  19:32:06.1 -36:55:01.7 0.57 2.86e-16 21.0    9.57 2.46e+12
1290 J1933+0758  19:33:19.4 +07:58:07.0 0.44 2.18e-16 14.6   12.07 1.49e+12
1291 B1930+13    19:33:22.5 +13:04:49.9 0.93 3.18e-16 31.0    8.25 3.83e+12
1292 B1931+24    19:33:37.8 +24:36:39.6 0.81 8.11e-15 40.9    5.86 2.55e+13
1293 J1933-6211  19:33:32.4 -62:11:46.8 0.00 3.87e-21 1.03   17.90 3.86e+8 
1294 J1934+2352  19:34:46.1 +23:52:55.9 0.18 1.31e-13 11.35   9.94 2.83e+13
1295 J1934+5219  19:34:23.8 +52:19:57.6 0.57 8.4e-17  45.0    4.47 2.83e+12
1296 J1935+1159  19:35:16.0 +11:59:09.2 1.94 9.48e-16 286.0   1.33 5.9e+13 
1297 B1933+16    19:35:47.8 +16:16:39.9 0.36 6e-15    9.1    17.68 4.89e+12
1298 B1933+17    19:35:29.9 +17:45:12.2 0.65 3.78e-16 15.0   14.40 2.23e+12
1299 J1935+2025  19:35:41.9 +20:25:40.1 0.08 6.08e-14 4.6    16.56 7.83e+12
1300 B1935+25    19:37:01.2 +25:44:13.4 0.20 6.43e-16 20.1    6.00 3.48e+12
1301 J1937+2950  19:37:47.6 +29:50:01.8 1.66 3.48e-15 120.0   2.86 4.87e+13
1302 J1938+0650  19:37:53.4 +06:50:06.0 1.12 5.68e-15 21.0   13.45 1.98e+13
1303 J1938+2213  19:38:14.1 +22:13:12.6 0.17 4.24e-14 12.0    9.08 1.7e+13 
1304 J1938+6604  19:38:56.9 +66:04:31.7 0.02 1.95e-20 1.6    25.68 1.54e+9 
1305 B1937+24    19:39:05.5 +24:42:55.6 0.65 1.83e-14 34.0    6.28 3.18e+13
1306 J1941+0121  19:41:16.0 +01:21:39.5 0.22 1.91e-16 34.0    3.77 3.13e+12
1307 J1941+1026  19:41:32.3 +10:26:25.6 0.91 9.96e-16 31.0    8.15 6.78e+12
1308 J1941+1341  19:41:04.8 +13:41:30.4 0.56 1.24e-15 33.0    6.03 8.23e+12
1309 B1937-26    19:41:00.4 -26:02:05.7 0.40 9.56e-16 11.0   15.44 2.36e+12
1310 J1941+4320  19:41:58.9 +43:20:06.3 0.84 1.15e-15 30.0    8.11 7.5e+12 
1311 B1939+17    19:42:01.0 +17:43:28.3 0.70 1.01e-16 92.0    2.47 6.24e+12
1312 J1942+3941  19:42:22.0 +39:41:41.4 1.35 7.14e-17 113.63  2.74 6.59e+12
1313 J1942+8106  19:42:54.6 +81:06:17.3 0.20 3.69e-17 6.0    20.30 2.53e+11
1314 J1943+0609  19:43:29.1 +06:09:57.6 0.45 4.66e-16 21.0    8.46 3.14e+12
1315 B1940-12    19:43:25.4 -12:37:42.4 0.97 1.66e-15 22.0   11.93 6.22e+12
1316 J1944+0907  19:44:09.3 +09:07:23.0 0.01 1.73e-20 2.5    11.62 1.5e+9  
1317 B1941-17    19:44:05.2 -17:50:11   0.84 9.86e-16 30.5    7.98 6.64e+12
1318 B1942+17    19:44:31.8 +17:55:42.4 2.00 7.3e-16  189.0   2.00 3.49e+13
1319 B1942-00    19:45:28.3 -00:40:58.1 1.05 5.35e-16 74.0    3.68 1.18e+13
1320 B1943+18    19:45:36.1 +18:34:20.1 1.07 2.42e-16 49.0    5.60 5.27e+12
1321 J1946-1312  19:46:57.8 -13:12:36.4 0.49 1.99e-15 19.0    9.82 5.87e+12
1322 B1944+17    19:46:53.0 +18:05:41.2 0.44 2.41e-17 51.0    3.52 1.7e+12 
1323 B1944+22    19:46:24.8 +22:44:59.4 1.33 8.89e-16 37.0    8.28 7.65e+12
1324 B1943-29    19:46:51.7 -29:13:47.1 0.96 1.49e-15 23.0   11.33 6.16e+12
1325 J1947+0915  19:47:46.2 +09:15:08.0 1.48 4.78e-16 59.0    5.47 8.93e+12
1326 B1946+35    19:48:25.0 +35:40:11.0 0.72 7.06e-15 50.3    4.49 2.91e+13
1327 B1946-25    19:49:25.4 -25:24:01   0.96 3.27e-15 21.0   12.41 8.33e+12
1328 J1949+3426  19:49:13.6 +34:26:33.8 0.39 2.02e-16 53.0    3.20 5.72e+12
1329 J1951+4724  19:51:07.4 +47:24:35.1 0.18 3.01e-14 72.8    2.04 6.64e+13
1330 B1951+32    19:52:58.2 +32:52:40.5 0.04 5.84e-15 9.6     6.05 4.61e+12
1331 J1953+1149  19:53:47.4 +11:49:42.6 0.85 2.86e-15 23.0   10.67 8.53e+12
1332 J1953+2732  19:53:07.8 +27:32:48.2 1.33 1.77e-15 44.0    6.96 1.28e+13
1333 B1952+29    19:54:22.5 +29:23:17.2 0.43 1.71e-18 17.7    9.82 1.6e+11 
1334 J1954+3852  19:54:01.0 +38:52:15.8 0.35 6.6e-15  10.0   15.91 5.63e+12
1335 J1954+4357  19:54:38.4 +43:57:37.3 1.39 2.2e-15  136.0   2.32 4.36e+13
1336 B1953+29    19:55:27.8 +29:08:43.4 0.01 2.97e-20 1.4    16.34 1.54e+9 
1337 B1953+50    19:55:18.7 +50:59:55.2 0.52 1.37e-15 13.2   14.58 3.39e+12
1338 J1955+6708  19:55:38.7 +67:08:15.1 0.01 1.26e-20 1.0    25.86 7.62e+8 
1339 J1956+0838  19:56:52.2 +08:38:16.8 0.30 2.2e-16  27.0    5.47 2.74e+12
1340 J1957-0002  19:57:42.6 -00:02:06.8 0.97 8.05e-16 28.4    9.19 5.59e+12
1341 J1957+2831  19:57:19.3 +28:31:43.8 0.31 3.11e-15 19.0    7.78 7.31e+12
1342 J2001+4258  20:01:10.5 +42:58:06.2 0.72 1.73e-14 20.0   11.28 1.82e+13
1343 J2002+1637  20:02:47.7 +16:37:16.7 0.28 2.25e-16 16.0    8.76 1.66e+12
1344 B2000+32    20:02:04.4 +32:17:18.3 0.70 1.05e-13 40.5    5.48 9.63e+13
1345 B2000+40    20:02:44.0 +40:50:53.9 0.91 1.74e-15 46.7    5.41 1.35e+13
1346 B2003-08    20:06:16.3 -08:07:02.1 0.58 4.6e-17  97.0    2.17 4.36e+12
1347 J2006+4058  20:06:39.0 +40:58:53.4 0.50 2.84e-16 19.0    9.90 2.22e+12
1348 J2007+0910  20:07:58.1 +09:10:12.9 0.46 3.32e-16 13.0   13.91 1.64e+12
1349 J2008+2513  20:08:35.4 +25:13:30.3 0.59 5.4e-15  32.0    6.38 1.62e+13
1350 J2010-1323  20:10:45.9 -13:23:56.0 0.01 4.83e-21 0.44   49.98 2.99e+8 
1351 J2010+2845  20:10:05.0 +28:45:29.1 0.57 9.07e-17 23.0    8.69 1.52e+12
1352 J2012-2029  20:12:46.6 -20:29:31   0.54 5.48e-16 33.0    5.95 5.33e+12
1353 J2013-0649  20:13:17.7 -06:49:05.3 0.58 6.01e-16 24.0    8.43 4.74e+12
1354 J2013+3058  20:13:34.2 +30:58:50.6 0.28 1.52e-16 7.0    20.26 5.99e+11
1355 B2011+38    20:13:10.3 +38:45:43.3 0.23 8.85e-15 40.0    3.33 2.49e+13
1356 J2016+1948  20:16:57.4 +19:47:51.5 0.06 4.01e-19 2.9    23.97 1.27e+10
1357 J2017+2043  20:17:28.9 +20:43:31.9 0.54 9.96e-16 21.0    9.28 4.59e+12
1358 J2017+5906  20:17:44.5 +59:06:46.9 0.40 2.22e-16 69.0    2.55 6.8e+12 
1359 B2016+28    20:18:03.8 +28:39:54.2 0.56 1.48e-16 22.2    8.94 1.87e+12
1360 J2019+2425  20:19:31.9 +24:25:15.3 0.00 7.02e-21 0.76   23.87 4.16e+8 
1361 J2021+3651  20:21:05.4 +36:51:04.8 0.10 9.57e-14 18.0    4.97 3.68e+13
1362 B2020+28    20:22:37.0 +28:54:23.1 0.34 1.89e-15 15.8    9.88 4.75e+12
1363 B2021+51    20:22:49.8 +51:54:50.2 0.53 3.06e-15 29.4    6.58 1.12e+13
1364 B2022+50    20:23:41.9 +50:37:34.8 0.37 2.51e-15 14.9   10.91 5.17e+12
1365 B2025+21    20:27:16.6 +21:46:04.4 0.40 2.03e-16 21.0    8.00 2.68e+12
1366 J2027+4557  20:27:16.2 +45:57:57.0 1.10 3.09e-16 120.0   2.35 1.44e+13
1367 J2027+7502  20:27:23.2 +75:02:29.3 0.52 8.89e-16 88.0    2.26 1.74e+13
1368 B2027+37    20:29:23.8 +37:44:08.1 1.22 1.23e-14 43.9    6.66 3.37e+13
1369 B2028+22    20:30:40.4 +22:28:21.8 0.63 8.85e-16 30.0    7.03 6.17e+12
1370 J2033-1938  20:33:55.4 -19:38:59   1.28 4.55e-16 48.0    6.25 7.93e+12
1371 J2036+2835  20:36:46.3 +28:35:10.4 1.36 2.09e-15 36.0    8.59 1.14e+13
1372 J2036+6646  20:36:52.3 +66:46:20.7 0.50 9.4e-16  31.8    5.93 6.73e+12
1373 B2035+36    20:37:27.4 +36:21:24.1 0.62 4.5e-15  49.0    4.29 2.26e+13
1374 J2038-3816  20:38:54.3 -38:16:15.6 1.58 4.16e-15 42.0    7.93 1.88e+13
1375 B2036+53    20:38:03.1 +53:19:12.8 1.42 9.44e-16 54.0    5.86 1.15e+13
1376 J2039-3616  20:39:16.6 -36:16:17   0.00 8.43e-21 0.52   31.90 3.18e+8 
1377 J2040+1657  20:40:17.8 +16:57:30.4 0.87 5.95e-16 79.0    3.15 1.32e+13
1378 J2043+2740  20:43:43.5 +27:40:56   0.10 1.27e-15 4.6    18.17 1.13e+12
1379 J2044+4614  20:44:58.8 +46:14:54   1.39 6.3e-16  212.0   1.53 3.56e+13
1380 J2045+0912  20:45:47.3 +09:12:29.1 0.40 1.95e-16 27.0    6.21 2.6e+12 
1381 B2043-04    20:46:00.1 -04:21:26.2 1.55 1.47e-15 34.4    9.60 9.15e+12
1382 B2044+15    20:46:39.3 +15:40:33.5 1.14 1.82e-16 50.1    5.65 4.68e+12
1383 B2045+56    20:46:46.6 +57:08:37.0 0.48 1.11e-14 24.8    7.40 1.81e+13
1384 B2045-16    20:48:35.6 -16:16:44.5 1.96 1.1e-14  84.0    4.42 6.99e+13
1385 J2048+2255  20:48:45.8 +22:55:05.3 0.28 1.52e-17 18.0    7.89 4.84e+11
1386 J2051-0827  20:51:07.5 -08:27:37.7 0.00 1.27e-20 1.33   15.64 8.98e+8 
1387 B2048-72    20:53:47.2 -72:00:42.4 0.34 1.98e-16 36.0    4.37 3.45e+12
1388 B2053+21    20:55:39.1 +22:09:27.2 0.82 1.34e-15 22.9   10.48 5.81e+12
1389 B2053+36    20:55:31.3 +36:30:21.4 0.22 3.69e-16 16.9    7.44 2.23e+12
1390 J2108-3429  21:08:30.4 -34:29:37.9 1.42 3.5e-15  25.0   12.71 1.26e+13
1391 B2106+44    21:08:20.4 +44:41:48.8 0.41 8.62e-17 102.0   1.85 5.94e+12
1392 B2110+27    21:13:04.3 +27:54:01.1 1.20 2.62e-15 23.6   12.37 8.38e+12
1393 B2111+46    21:13:24.3 +46:44:08.8 1.01 7.15e-16 152.8   1.81 2.73e+13
1394 B2113+14    21:16:13.7 +14:14:21.0 0.44 2.89e-16 22.0    8.02 2.59e+12
1395 J2122+2426  21:22:39.0 +24:26:44.9 0.54 1.27e-16 41.0    4.79 3.18e+12
1396 J2123+5434  21:23:21.6 +54:34:07.7 0.14 1.74e-19 7.0    14.26 2.19e+10
1397 B2122+13    21:24:46.5 +14:07:19.3 0.69 7.68e-16 29.0    7.63 5.56e+12
1398 J2124-3358  21:24:43.8 -33:58:45.0 0.00 2.06e-20 3.76   17.68 1.62e+9 
1399 B2123-67    21:27:31.2 -66:48:28.1 0.33 2.26e-16 34.0    4.52 3.49e+12
1400 B2127+11B   21:29:58.6 +12:10:00.3 0.06 9.54e-18 7.5     8.62 1.56e+11
1401 B2127+11C   21:30:01.2 +12:10:38.2 0.03 4.99e-18 2.4    19.81 3.69e+10
1402 B2127+11E   21:29:58.1 +12:10:08.6 0.00 1.78e-19 1.4    15.18 3.52e+9 
1403 B2127+11H   21:29:58.1 +12:09:59.4 0.01 2.4e-20  1.4    16.88 1.4e+9  
1404 J2129+4119  21:29:21.4 +41:19:55   1.69 8.54e-17 62.6    5.50 4.81e+12
1405 J2129-5721  21:29:22.7 -57:21:14.2 0.00 2.09e-20 0.62   28.36 5.94e+8 
1406 J2136-1606  21:36:00.2 -16:06:13.0 1.23 1.6e-17  62.0    4.74 1.71e+12
1407 J2137+6428  21:37:20.2 +64:28:41.8 1.75 3.43e-15 54.0    6.49 2.19e+13
1408 J2139+2242  21:39:26.9 +22:42:42.0 1.08 1.42e-15 48.0    5.75 1.25e+13
1409 J2145-0750  21:45:50.4 -07:50:18.5 0.02 2.98e-20 4.17    9.02 4.46e+9 
1410 B2148+63    21:49:58.7 +63:29:44.2 0.38 1.68e-16 35.1    4.71 3.12e+12
1411 B2148+52    21:50:37.7 +52:47:49.5 0.33 1.01e-14 24.9    6.18 1.72e+13
1412 J2151+2315  21:51:28.9 +23:15:12.8 0.59 7.08e-16 68.0    3.06 1.23e+13
1413 J2154-2812  21:54:17.3 -28:12:41   1.34 6.13e-16 21.0   14.74 3.61e+12
1414 J2155+2813  21:55:15.8 +28:13:12.1 1.61 9.16e-16 42.0    8.01 8.82e+12
1415 B2152-31    21:55:13.6 -31:18:54.7 1.03 1.24e-15 31.0    8.69 7.57e+12
1416 B2151-56    21:55:01.4 -56:41:57   1.37 4.23e-15 90.0    3.46 4.36e+13
1417 J2156+2618  21:56:23.7 +26:18:30.4 0.50 1.42e-17 17.0   11.05 4.44e+11
1418 B2154+40    21:57:01.8 +40:17:45.9 1.53 3.43e-15 114.2   2.88 4.6e+13 
1419 J2205+1444  22:05:17.2 +14:44:31.3 0.94 9e-16    58.0    4.44 1.2e+13 
1420 J2206+6151  22:06:18.1 +61:51:58.1 0.32 3.97e-16 49.0    3.18 6.53e+12
1421 J2208+4056  22:08:01.9 +40:56:01.8 0.64 5.28e-15 61.0    3.51 3.32e+13
1422 J2208+5500  22:08:23.7 +55:00:08.4 0.93 6.99e-15 30.0    8.55 1.74e+13
1423 B2210+29    22:12:23.3 +29:33:05.4 1.00 4.95e-16 59.0    4.52 9.64e+12
1424 J2214+3000  22:14:38.8 +30:00:38.1 0.00 1.47e-20 0.77   21.73 5.85e+8 
1425 J2215+1538  22:15:39.6 +15:38:34.8 0.37 2.37e-15 8.0    20.65 2.7e+12 
1426 J2217+5733  22:17:55.0 +57:33:04.0 1.06 6.47e-16 100.0   2.76 1.74e+13
1427 B2217+47    22:19:48.1 +47:54:53.9 0.54 2.77e-15 13.1   14.97 4.78e+12
1428 J2222-0137  22:22:05.9 -01:37:15.7 0.03 5.8e-19  2.0    24.83 1.51e+10
1429 J2222+2923  22:23:03.2 +29:23:58.6 0.28 6.17e-18 22.0    6.44 3.76e+11
1430 B2224+65    22:25:52.8 +65:35:36.3 0.68 9.66e-15 33.4    6.57 2.27e+13
1431 J2228+6447  22:28:40.5 +64:47:19.4 1.89 6.7e-16  75.0    4.86 1.34e+13
1432 J2229+2643  22:29:50.8 +26:43:57.6 0.00 1.52e-21 0.8    20.79 1.92e+8 
1433 J2229+6114  22:29:05.2 +61:14:09.3 0.05 7.83e-14 18.0    4.11 2.84e+13
1434 B2227+61    22:29:41.8 +62:05:36.0 0.44 2.26e-15 35.3    5.04 1.15e+13
1435 J2234+2114  22:34:56.6 +21:14:18.8 1.36 2.22e-16 277.0   1.19 2.67e+13
1436 J2235+1506  22:35:43.7 +15:06:49.0 0.06 1.58e-19 3.94   16.74 1.8e+10 
1437 J2236-5527  22:36:51.8 -55:27:48.8 0.01 9.6e-21  0.98   23.86 6.44e+8 
1438 J2241+6941  22:41:20.3 +69:41:59.7 0.86 2.69e-15 12.0   20.81 4.32e+12
1439 B2241+69    22:42:56.4 +69:50:52.1 1.66 4.82e-15 56.1    6.09 2.7e+13 
1440 J2243+1518  22:43:09.7 +15:18:25.1 0.60 1.13e-16 29.0    7.08 2.13e+12
1441 J2248-0101  22:48:26.8 -01:01:48.0 0.48 6.59e-16 17.0   10.82 3.24e+12
1442 J2253+1516  22:53:14.5 +15:16:37.8 0.79 6.65e-17 46.0    5.14 2.59e+12
1443 J2256-1024  22:56:56.3 -10:24:34.3 0.00 1.14e-20 0.38   37.44 2.69e+8 
1444 B2255+58    22:57:57.7 +59:09:14.8 0.37 5.75e-15 32.2    5.05 1.67e+13
1445 J2302+4442  23:02:46.9 +44:42:22.0 0.01 1.39e-20 1.4    15.55 1.14e+9 
1446 J2302+6028  23:02:11.2 +60:28:00.2 1.21 2.04e-15 36.0    8.09 1.13e+13
1447 B2303+30    23:05:58.3 +31:00:01.2 1.58 2.89e-15 34.1    9.77 1.27e+13
1448 B2303+46    23:05:55.8 +47:07:45.3 1.07 5.69e-16 60.0    4.57 9.89e+12
1449 J2307+2225  23:07:41.2 +22:25:50.1 0.54 8.7e-18  21.0    9.27 4.29e+11
1450 B2306+55    23:08:13.8 +55:47:36.0 0.48 1.99e-16 34.5    5.33 3.35e+12
1451 J2312+6931  23:12:38.9 +69:31:04.0 0.81 6.28e-16 32.0    7.48 5.55e+12
1452 B2310+42    23:13:08.6 +42:53:13.0 0.35 1.12e-16 14.6   10.78 1.7e+12 
1453 J2317+1439  23:17:09.2 +14:39:31.2 0.00 2.43e-21 0.68   25.12 2.18e+8 
1454 B2315+21    23:17:57.8 +21:49:48.0 1.44 1.05e-15 34.0    9.38 7.64e+12
1455 J2319+6411  23:19:35.2 +64:11:25.7 0.22 1.63e-16 78.0    1.97 5.52e+12
1456 J2322+2057  23:22:22.3 +20:57:02.6 0.00 9.66e-21 0.6    33.12 3.99e+8 
1457 J2325-0530  23:25:15.3 -5:30:39    0.87 1.03e-15 26.0    9.52 5.79e+12
1458 B2323+63    23:25:13.3 +63:16:52.3 1.44 2.83e-15 150.0   2.15 5.44e+13
1459 B2324+60    23:26:58.6 +61:13:36.4 0.23 3.53e-16 22.9    5.67 2.94e+12
1460 J2329+4743  23:29:31.5 +47:43:39.7 0.73 1.6e-17  17.0   13.39 4.72e+11
1461 B2327-20    23:30:26.8 -20:05:29.6 1.64 4.63e-15 32.0   10.65 1.51e+13
1462 J2333+6145  23:33:19.4 +61:45:30.0 0.76 1.18e-15 97.0    2.43 2.25e+13
1463 B2334+61    23:37:05.7 +61:51:01.5 0.50 1.93e-13 35.7    5.26 1.8e+14 
1464 J2338+4818  23:38:06.1 +48:18:32.1 0.12 1.97e-18 8.34   11.07 8.63e+10
1465 J2346-0609  23:46:50.4 -06:09:59.8 1.18 1.36e-15 61.0    4.73 1.56e+13
1466 J2351+8533  23:51:03   +85:33:20.6 1.01 8.8e-16  33.0    8.09 6.79e+12
1467 B2351+61    23:54:04.7 +61:55:46.8 0.94 1.63e-14 37.0    6.97 3.27e+13
1468 J2355+2246  23:55:49.8 +22:46:17   1.84 3.78e-15 115.0   3.14 4.88e+13
--------------------------------------------------------------------------------

